Providing Meaningful Data Summarizations Using Exemplar-based Clustering in Industry 4.0

Data summarizations are a valuable tool to derive knowledge from large data streams and have proven their usefulness in a great number of applications. Summaries can be found by optimizing submodular functions. These functions map subsets of data to real values, which indicate their "representativeness" and which should be maximized to find a diverse summary of the underlying data. In this paper, we studied Exemplar-based clustering as a submodular function and provide a GPU algorithm to cope with its high computational complexity. We show, that our GPU implementation provides speedups of up to 72x using single-precision and up to 452x using half-precision computation compared to conventional CPU algorithms. We also show, that the GPU algorithm not only provides remarkable runtime benefits with workstation-grade GPUs but also with low-power embedded computation units for which speedups of up to 35x are possible. Furthermore, we apply our algorithm to real-world data from injection molding manufacturing processes and discuss how found summaries help with steering this specific process to cut costs and reduce the manufacturing of bad parts. Beyond pure speedup considerations, we show, that our approach can provide summaries within reasonable time frames for this kind of industrial, real-world data.

==> results/N-fp16-speedup.csv <==
N,RUNTIME_INTEL_ST,RUNTIME_INTEL_MT,RUNTIME_A72_ST,RUNTIME_A72_MT,RUNTIME_QUADRO,RUNTIME_TX2,Quadro_vs_Intel_ST,Quadro_vs_Intel_MT,TX2_vs_A72_ST,TX2_vs_A72_MT
1000,4.672037,0.452453,11.897484,3.071851,0.551633,2.351444,8.469466112433448,0.820206550369539,5.059650155393878,1.3063679169055271
29500,140.596445,10.085558,347.919688,99.215434,0.387311,10.371971,363.006589020193,26.039947225872748,33.54422105499523,9.565726128621069
58000,279.462437,19.810107,683.887638,236.813464,0.711283,19.908587,392.8990809565251,27.85123080405408,34.351390081074065,11.895041270382475
86500,411.781428,29.227961,1023.824149,368.285197,1.012949,35.372096,406.5174337503665,28.854326328373883,28.94440151355464,10.411743680668513
115000,551.630628,38.920555,1355.795176,532.75722,1.309654,49.000888,421.20333156696347,29.718196561839996,27.668787879925766,10.872399292029154
143500,697.781693,48.421908,1698.048019,686.65931,1.600577,59.834644,435.95634136939367,30.252782590278382,28.379010978990703,11.475948783116351
172000,820.373303,58.032392,2027.761814,844.710744,1.902691,77.599766,431.164757178123,30.500166343352653,26.131030008518323,10.885480556732606
200500,951.721174,67.587549,2364.502418,1005.632279,2.243354,102.583493,424.24030001506674,30.127901793475303,23.049540904207657,9.80306138532444
229000,1094.573057,77.256779,2701.223972,1124.573463,2.559581,91.845933,427.63759263723244,30.18336946554924,29.410381970859827,12.244129122189873
257500,1223.788951,86.73327,3037.129975,1318.133569,2.877561,108.273938,425.28688392704794,30.141244616534628,28.050424978539155,12.174061397859198
286000,1362.837501,96.367391,3371.642944,1502.069015,3.191275,94.912156,427.0511005789222,30.19714408817792,35.52382630524166,15.825886570314555
314500,1496.093595,106.129711,3713.59542,1640.416063,3.505225,132.819886,426.8181343565677,30.27757447810055,27.959634146952965,12.350681154778282
343000,1636.99867,115.688117,4045.692593,1801.490179,3.839892,147.513674,426.31372705274003,30.127961150990707,27.42588184062177,12.21236059105951
371500,1767.690669,125.450783,4379.625832,1788.509393,4.156525,127.17339,425.2808942566206,30.18165005623688,34.438225103537775,14.06355050376498
400000,1903.943603,134.889098,4719.916119,1980.217315,4.451106,154.16433,427.74618330814855,30.304624962874392,30.616136164571923,12.8448475402838


==> results/N-fp32-speedup.csv <==
N,RUNTIME_INTEL_ST,RUNTIME_INTEL_MT,RUNTIME_A72_ST,RUNTIME_A72_MT,RUNTIME_QUADRO,RUNTIME_TX2,Quadro_vs_Intel_ST,Quadro_vs_Intel_MT,TX2_vs_A72_ST,TX2_vs_A72_MT
1000,4.672037,0.452453,11.897484,3.071851,0.137513,2.100933,33.97523870470429,3.290256193959844,5.66295260248661,1.4621365840795495
29500,140.596445,10.085558,347.919688,99.215434,2.061078,58.168603,68.21500447823905,4.893341251519836,5.981228189372195,1.7056526868970878
58000,279.462437,19.810107,683.887638,236.813464,3.971989,122.766811,70.35831091173716,4.987452633932269,5.570623138528865,1.928969744111053
86500,411.781428,29.227961,1023.824149,368.285197,5.912853,182.977025,69.64174959194825,4.9431232266386465,5.595369959698492,2.0127401076719877
115000,551.630628,38.920555,1355.795176,532.75722,7.850015,272.075035,70.27128330328031,4.958023010147114,4.983166412162733,1.9581260735664334
143500,697.781693,48.421908,1698.048019,686.65931,9.755562,297.687182,71.52654998246129,4.963518042322934,5.704135487432576,2.306647217346429
172000,820.373303,58.032392,2027.761814,844.710744,11.702048,390.244574,70.10510493547795,4.959165438391639,5.1961307064835704,2.164567556549806
200500,951.721174,67.587549,2364.502418,1005.632279,13.657351,523.322849,69.68563479110993,4.948803688211571,4.518248004111129,1.9216288394852792
229000,1094.573057,77.256779,2701.223972,1124.573463,15.618548,626.935927,70.08161430883332,4.94647639460467,4.30861250036481,1.7937613950141351
257500,1223.788951,86.73327,3037.129975,1318.133569,17.565792,671.380068,69.66887408207954,4.93762364942042,4.523711858243607,1.963319484486096
286000,1362.837501,96.367391,3371.642944,1502.069015,19.5269,759.777628,69.7928243090301,4.935109566802718,4.437670733837401,1.9769850541058573
314500,1496.093595,106.129711,3713.59542,1640.416063,21.502193,867.756514,69.57865158218979,4.9357621801646,4.279536206397179,1.890410543204519
343000,1636.99867,115.688117,4045.692593,1801.490179,23.469719,858.333633,69.74939367616629,4.929250196817439,4.7134266181085325,2.098822776760514
371500,1767.690669,125.450783,4379.625832,1788.509393,25.43981,1009.694509,69.48521506253388,4.931278299641389,4.337575170471685,1.7713371490663419
400000,1903.943603,134.889098,4719.916119,1980.217315,27.404676,1086.635716,69.47513639643104,4.922119787148733,4.343604806562423,1.8223377769040678


==> results/casestudy/183.csv <==
seconds,Inj1PrsAct
0.0,-14.339
0.005,-14.562
0.01,-14.124
0.015,-14.124
0.02,-14.124
0.025,-14.562
0.03,-14.562
0.035,-13.909
0.04,-14.339
0.045,-14.562
0.05,-14.339
0.055,-14.562
0.06,-14.339
0.065,-14.339
0.07,-14.339
0.075,-14.339
0.08,-14.339
0.085,-14.339
0.09,-14.562
0.095,-14.339
0.1,-14.562
0.105,-14.562
0.11,-14.339
0.115,-14.124
0.12,-14.339
0.125,-14.339
0.13,-14.124
0.135,-14.339
0.14,-14.339
0.145,-14.562
0.15,-14.562
0.155,-14.562
0.16,-14.562
0.165,-14.339
0.17,-14.562
0.175,-14.339
0.18,-14.339
0.185,-14.124
0.19,-14.124
0.195,-14.339
0.2,-14.562
0.205,-14.339
0.21,-13.909
0.215,-13.909
0.22,-8.471
0.225,-3.471
0.23,2.173
0.235,6.95
0.24,12.818
0.245,18.909
0.25,38.471
0.255,51.074
0.26,68.678
0.265,78.248
0.27,100.414
0.275,115.199
0.28,132.364
0.285,139.753
0.29,152.149
0.295,160.191
0.3,174.1
0.305,183.009
0.31,194.53
0.315,201.265
0.32,208.009
0.325,212.133
0.33,218.001
0.335,222.571
0.34,227.786
0.345,231.48
0.35,236.042
0.355,240.828
0.36,244.96
0.365,247.563
0.37,252.563
0.375,255.39
0.38,259.952
0.385,263.216
0.39,267.563
0.395,270.605
0.4,274.952
0.405,280.167
0.41,287.34
0.415,291.035
0.42,298.208
0.425,303.423
0.43,311.035
0.435,315.597
0.44,321.25
0.445,324.506
0.45,332.332
0.455,335.812
0.46,340.374
0.465,344.506
0.47,351.464
0.475,356.464
0.48,364.283
0.485,369.936
0.49,381.242
0.495,395.151
0.5,432.316
0.505,464.267
0.51,506.871
0.515,529.259
0.52,555.557
0.525,569.904
0.53,586.21
0.535,594.681
0.54,604.681
0.545,610.987
0.55,617.292
0.555,621.202
0.56,625.111
0.565,626.417
0.57,615.334
0.575,600.549
0.58,569.251
0.585,547.515
0.59,523.391
0.595,512.523
0.6,502.523
0.605,500.565
0.61,499.482
0.615,500.135
0.62,501.441
0.625,501.441
0.63,501.441
0.635,501.003
0.64,500.788
0.645,500.565
0.65,499.92
0.655,499.482
0.66,499.044
0.665,499.267
0.67,499.044
0.675,498.391
0.68,498.176
0.685,498.176
0.69,497.523
0.695,497.308
0.7,496.871
0.705,496.656
0.71,497.308
0.715,497.308
0.72,497.746
0.725,497.523
0.73,497.308
0.735,497.523
0.74,497.093
0.745,497.093
0.75,497.093
0.755,497.308
0.76,497.093
0.765,497.093
0.77,497.308
0.775,496.871
0.78,496.871
0.785,497.093
0.79,497.093
0.795,496.871
0.8,497.093
0.805,496.871
0.81,497.093
0.815,497.308
0.82,496.656
0.825,496.871
0.83,496.656
0.835,496.871
0.84,496.656
0.845,496.656
0.85,497.093
0.855,496.656
0.86,496.656
0.865,496.656
0.87,496.871
0.875,497.308
0.88,496.656
0.885,496.656
0.89,496.656
0.895,496.656
0.9,496.441
0.905,496.871
0.91,497.093
0.915,496.656
0.92,496.871
0.925,496.871
0.93,496.871
0.935,496.656
0.94,496.656
0.945,496.656
0.95,497.093
0.955,497.308
0.96,496.871
0.965,496.871
0.97,496.656
0.975,496.871
0.98,496.656
0.985,496.656
0.99,496.871
0.995,496.871
1.0,496.871
1.005,496.871
1.01,496.871
1.015,497.093
1.02,496.871
1.025,496.871
1.03,496.871
1.035,496.656
1.04,497.093
1.045,496.871
1.05,497.093
1.055,496.871
1.06,496.871
1.065,497.093
1.07,497.308
1.075,497.093
1.08,496.656
1.085,496.871
1.09,496.871
1.095,497.308
1.1,496.871
1.105,496.871
1.11,497.093
1.115,497.093
1.12,497.093
1.125,497.093
1.13,497.308
1.135,497.308
1.14,496.871
1.145,497.308
1.15,497.308
1.155,497.093
1.16,497.093
1.165,497.093
1.17,497.093
1.175,497.093
1.18,497.523
1.185,497.308
1.19,497.308
1.195,497.308
1.2,496.871
1.205,496.871
1.21,497.308
1.215,497.308
1.22,497.308
1.225,497.308
1.23,497.308
1.235,497.523
1.24,497.308
1.245,497.093
1.25,497.308
1.255,497.523
1.26,497.308
1.265,497.523
1.27,497.308
1.275,497.308
1.28,497.523
1.285,497.093
1.29,497.308
1.295,497.523
1.3,497.308
1.305,497.523
1.31,497.523
1.315,497.308
1.32,497.308
1.325,497.523
1.33,497.746
1.335,497.308
1.34,497.308
1.345,497.308
1.35,497.308
1.355,497.523
1.36,497.308
1.365,497.523
1.37,497.746
1.375,497.746
1.38,497.746
1.385,497.308
1.39,497.523
1.395,497.308
1.4,497.308
1.405,497.523
1.41,497.746
1.415,497.961
1.42,497.746
1.425,497.746
1.43,497.746
1.435,497.961
1.44,497.523
1.445,497.523
1.45,497.523
1.455,497.961
1.46,497.746
1.465,497.746
1.47,497.746
1.475,497.746
1.48,497.523
1.485,497.746
1.49,497.746
1.495,497.746
1.5,497.746
1.505,497.523
1.51,497.746
1.515,497.961
1.52,497.523
1.525,497.961
1.53,497.961
1.535,497.961
1.54,497.961
1.545,497.746
1.55,497.746
1.555,497.746
1.56,497.746
1.565,497.961
1.57,497.961
1.575,497.961
1.58,497.961
1.585,497.746
1.59,497.961
1.595,497.746
1.6,497.961
1.605,497.961
1.61,497.961
1.615,497.961
1.62,497.746
1.625,497.961
1.63,497.746
1.635,498.176
1.64,498.176
1.645,497.961
1.65,497.961
1.655,497.961
1.66,497.961
1.665,497.746
1.67,498.176
1.675,498.176
1.68,497.961
1.685,497.961
1.69,497.961
1.695,497.961
1.7,497.961
1.705,497.961
1.71,497.961
1.715,498.391
1.72,497.961
1.725,498.176
1.73,498.176
1.735,498.176
1.74,497.746
1.745,497.961
1.75,497.961
1.755,498.176
1.76,497.961
1.765,497.961
1.77,497.961
1.775,498.391
1.78,497.961
1.785,498.391
1.79,497.961
1.795,497.961
1.8,498.391
1.805,498.391
1.81,498.391
1.815,498.614
1.82,498.176
1.825,498.176
1.83,498.614
1.835,498.614
1.84,498.176
1.845,498.176
1.85,498.614
1.855,498.176
1.86,498.176
1.865,498.176
1.87,497.961
1.875,498.829
1.88,497.961
1.885,498.391
1.89,498.176
1.895,498.176
1.9,497.961
1.905,498.614
1.91,498.391
1.915,498.391
1.92,498.176
1.925,497.961
1.93,498.391
1.935,498.176
1.94,497.961
1.945,498.391
1.95,498.391
1.955,498.391
1.96,497.961
1.965,498.614
1.97,498.614
1.975,498.614
1.98,497.961
1.985,498.391
1.99,498.614
1.995,498.391
2.0,497.961
2.005,498.176
2.01,498.391
2.015,498.614
2.02,498.391
2.025,498.391
2.03,498.614
2.035,498.176
2.04,498.176
2.045,498.176
2.05,498.391
2.055,498.614
2.06,498.391
2.065,498.391
2.07,497.961
2.075,498.614
2.08,498.391
2.085,498.176
2.09,498.391
2.095,499.044
2.1,498.391
2.105,498.391
2.11,498.614
2.115,498.176
2.12,498.391
2.125,498.614
2.13,498.614
2.135,498.391
2.14,498.829
2.145,498.391
2.15,498.391
2.155,498.391
2.16,498.176
2.165,498.391
2.17,498.391
2.175,498.391
2.18,498.391
2.185,498.176
2.19,498.391
2.195,498.391
2.2,498.829
2.205,498.391
2.21,498.829
2.215,498.829
2.22,498.176
2.225,498.176
2.23,498.176
2.235,498.829
2.24,498.614
2.245,498.829
2.25,498.614
2.255,498.614
2.26,498.176
2.265,498.614
2.27,498.391
2.275,498.614
2.28,498.391
2.285,498.614
2.29,498.614
2.295,498.614
2.3,498.176
2.305,498.614
2.31,498.614
2.315,498.614
2.32,497.961
2.325,497.961
2.33,498.614
2.335,498.829
2.34,498.614
2.345,498.614
2.35,498.614
2.355,498.391
2.36,498.829
2.365,498.391
2.37,498.614
2.375,498.391
2.38,498.614
2.385,498.391
2.39,498.614
2.395,498.614
2.4,498.614
2.405,498.176
2.41,498.614
2.415,498.614
2.42,498.614
2.425,498.391
2.43,498.614
2.435,498.614
2.44,498.391
2.445,498.391
2.45,498.829
2.455,498.614
2.46,498.829
2.465,498.391
2.47,498.391
2.475,498.614
2.48,498.829
2.485,498.829
2.49,498.614
2.495,498.614
2.5,498.614
2.505,498.614
2.51,498.829
2.515,498.614
2.52,498.391
2.525,498.176
2.53,498.829
2.535,498.829
2.54,498.829
2.545,498.614
2.55,498.391
2.555,498.614
2.56,498.614
2.565,498.829
2.57,498.829
2.575,498.829
2.58,498.829
2.585,498.391
2.59,498.829
2.595,498.829
2.6,498.176
2.605,498.614
2.61,498.829
2.615,498.614
2.62,498.829
2.625,498.829
2.63,498.614
2.635,498.614
2.64,498.391
2.645,498.391
2.65,498.614
2.655,498.614
2.66,498.614
2.665,498.829
2.67,498.391
2.675,498.614
2.68,498.614
2.685,498.614
2.69,498.829
2.695,498.829
2.7,498.614
2.705,498.176
2.71,498.614
2.715,498.829
2.72,499.044
2.725,499.044
2.73,499.044
2.735,498.829
2.74,498.614
2.745,498.829
2.75,498.391
2.755,498.829
2.76,498.829
2.765,498.614
2.77,498.829
2.775,499.044
2.78,498.391
2.785,498.614
2.79,498.829
2.795,498.829
2.8,499.267
2.805,498.614
2.81,498.829
2.815,498.829
2.82,498.614
2.825,498.829
2.83,498.829
2.835,498.829
2.84,498.829
2.845,498.829
2.85,498.829
2.855,499.044
2.86,498.391
2.865,498.614
2.87,498.829
2.875,499.044
2.88,499.044
2.885,499.044
2.89,499.044
2.895,498.829
2.9,498.391
2.905,498.391
2.91,498.829
2.915,498.829
2.92,498.614
2.925,498.391
2.93,498.614
2.935,499.044
2.94,498.829
2.945,498.829
2.95,498.829
2.955,498.829
2.96,498.614
2.965,498.614
2.97,499.267
2.975,499.044
2.98,498.829
2.985,498.614
2.99,498.829
2.995,498.829
3.0,498.614
3.005,498.829
3.01,498.829
3.015,499.267
3.02,498.829
3.025,498.829
3.03,499.267
3.035,498.829
3.04,499.044
3.045,498.614
3.05,498.829
3.055,499.044
3.06,498.829
3.065,498.829
3.07,498.829
3.075,499.267
3.08,499.044
3.085,498.829
3.09,499.044
3.095,499.044
3.1,498.614
3.105,499.044
3.11,499.044
3.115,498.829
3.12,498.614
3.125,498.614
3.13,499.044
3.135,499.267
3.14,499.044
3.145,498.614
3.15,498.614
3.155,498.829
3.16,498.614
3.165,498.829
3.17,498.829
3.175,498.829
3.18,498.614
3.185,498.829
3.19,499.044
3.195,498.829
3.2,499.044
3.205,498.614
3.21,498.829
3.215,499.044
3.22,499.044
3.225,498.829
3.23,499.044
3.235,498.829
3.24,498.829
3.245,498.614
3.25,499.267
3.255,498.829
3.26,498.829
3.265,498.829
3.27,498.829
3.275,499.482
3.28,499.044
3.285,498.829
3.29,499.044
3.295,499.044
3.3,498.829
3.305,498.614
3.31,499.044
3.315,499.267
3.32,499.044
3.325,499.044
3.33,499.044
3.335,498.829
3.34,499.044
3.345,499.044
3.35,498.829
3.355,499.267
3.36,498.829
3.365,498.829
3.37,499.267
3.375,498.829
3.38,498.614
3.385,498.829
3.39,499.267
3.395,499.044
3.4,499.267
3.405,498.829
3.41,499.482
3.415,499.267
3.42,498.829
3.425,498.829
3.43,498.829
3.435,498.829
3.44,499.044
3.445,499.044
3.45,499.267
3.455,498.829
3.46,498.829
3.465,499.044
3.47,499.044
3.475,499.044
3.48,498.829
3.485,498.829
3.49,498.829
3.495,499.267
3.5,498.829
3.505,498.829
3.51,499.267
3.515,499.044
3.52,498.829
3.525,498.829
3.53,498.829
3.535,499.044
3.54,499.267
3.545,499.044
3.55,499.267
3.555,498.829
3.56,498.829
3.565,498.829
3.57,499.044
3.575,499.267
3.58,498.829
3.585,498.614
3.59,499.044
3.595,499.044
3.6,498.829
3.605,498.829
3.61,499.044
3.615,499.267
3.62,499.044
3.625,498.829
3.63,498.829
3.635,499.044
3.64,499.044
3.645,499.044
3.65,499.044
3.655,499.044
3.66,499.267
3.665,499.044
3.67,499.044
3.675,499.267
3.68,498.829
3.685,499.044
3.69,499.044
3.695,499.267
3.7,498.829
3.705,499.044
3.71,498.829
3.715,499.044
3.72,499.044
3.725,499.267
3.73,498.829
3.735,499.044
3.74,499.044
3.745,498.829
3.75,499.044
3.755,499.267
3.76,498.829
3.765,498.829
3.77,499.044
3.775,499.044
3.78,499.044
3.785,498.829
3.79,499.044
3.795,499.044
3.8,499.267
3.805,498.829
3.81,499.267
3.815,499.267
3.82,499.044
3.825,498.829
3.83,498.829
3.835,499.267
3.84,499.267
3.845,499.482
3.85,499.267
3.855,499.482
3.86,499.044
3.865,499.044
3.87,499.044
3.875,499.267
3.88,499.267
3.885,499.044
3.89,499.267
3.895,499.267
3.9,498.829
3.905,499.044
3.91,499.267
3.915,499.482
3.92,499.044
3.925,499.044
3.93,499.044
3.935,499.267
3.94,499.044
3.945,499.267
3.95,499.044
3.955,499.044
3.96,499.267
3.965,499.267
3.97,499.267
3.975,499.267
3.98,499.482
3.985,498.829
3.99,498.829
3.995,499.267
4.0,499.267
4.005,499.044
4.01,499.267
4.015,499.044
4.02,499.267
4.025,499.044
4.03,499.482
4.035,499.482
4.04,499.044
4.045,498.829
4.05,498.829
4.055,499.044
4.06,499.044
4.065,499.267
4.07,499.482
4.075,499.482
4.08,499.482
4.085,499.267
4.09,499.267
4.095,499.267
4.1,499.482
4.105,498.829
4.11,499.482
4.115,499.267
4.12,498.829
4.125,499.044
4.13,498.829
4.135,499.267
4.14,499.482
4.145,499.267
4.15,499.267
4.155,499.267
4.16,499.044
4.165,499.044
4.17,499.044
4.175,499.267
4.18,499.482
4.185,499.267
4.19,499.482
4.195,499.267
4.2,499.267
4.205,499.267
4.21,499.267
4.215,499.267
4.22,499.044
4.225,499.044
4.23,499.267
4.235,499.267
4.24,499.482
4.245,499.482
4.25,499.044
4.255,499.482
4.26,499.267
4.265,498.829
4.27,499.044
4.275,499.044
4.28,499.267
4.285,499.044
4.29,499.482
4.295,499.482
4.3,499.044
4.305,499.482
4.31,499.044
4.315,499.044
4.32,499.267
4.325,499.482
4.33,499.044
4.335,499.267
4.34,499.267
4.345,499.267
4.35,499.044
4.355,499.267
4.36,499.044
4.365,498.829
4.37,499.482
4.375,499.482
4.38,499.267
4.385,499.044
4.39,499.482
4.395,499.482
4.4,499.044
4.405,499.044
4.41,499.267
4.415,499.044
4.42,499.267
4.425,498.829
4.43,499.482
4.435,499.267
4.44,499.267
4.445,499.044
4.45,499.267
4.455,499.482
4.46,499.267
4.465,498.829
4.47,499.044
4.475,499.044
4.48,499.044
4.485,499.044
4.49,499.482
4.495,499.482
4.5,499.482
4.505,499.267
4.51,498.829
4.515,499.044
4.52,499.267
4.525,499.482
4.53,499.482
4.535,499.697
4.54,499.044
4.545,499.044
4.55,499.044
4.555,499.044
4.56,499.482
4.565,499.482
4.57,499.482
4.575,499.267
4.58,499.482
4.585,498.829
4.59,499.267
4.595,498.829
4.6,499.044
4.605,499.267
4.61,499.267
4.615,499.482
4.62,499.92
4.625,499.482
4.63,499.482
4.635,499.044
4.64,499.044
4.645,499.044
4.65,499.267
4.655,499.267
4.66,499.267
4.665,499.044
4.67,499.044
4.675,499.697
4.68,499.482
4.685,499.267
4.69,498.829
4.695,499.482
4.7,499.044
4.705,499.267
4.71,498.829
4.715,499.267
4.72,499.697
4.725,499.267
4.73,499.044
4.735,499.267
4.74,499.044
4.745,499.044
4.75,499.482
4.755,499.697
4.76,499.482
4.765,499.267
4.77,499.044
4.775,499.267
4.78,499.482
4.785,499.482
4.79,499.267
4.795,499.267
4.8,499.267
4.805,499.267
4.81,499.697
4.815,499.267
4.82,499.044
4.825,499.044
4.83,499.267
4.835,499.267
4.84,499.044
4.845,499.482
4.85,499.267
4.855,499.482
4.86,499.482
4.865,499.044
4.87,499.044
4.875,499.482
4.88,499.267
4.885,499.267
4.89,499.482
4.895,499.482
4.9,499.267
4.905,498.829
4.91,499.267
4.915,499.482
4.92,499.482
4.925,499.482
4.93,498.829
4.935,499.044
4.94,499.044
4.945,499.267
4.95,499.267
4.955,499.697
4.96,499.697
4.965,499.044
4.97,499.482
4.975,499.044
4.98,499.482
4.985,499.482
4.99,499.267
4.995,499.267
5.0,499.267
5.005,499.267
5.01,499.482
5.015,499.697
5.02,499.267
5.025,499.044
5.03,499.267
5.035,499.482
5.04,499.267
5.045,499.482
5.05,499.267
5.055,499.482
5.06,499.482
5.065,499.267
5.07,499.267
5.075,499.482
5.08,499.482
5.085,499.482
5.09,499.267
5.095,499.482
5.1,499.482
5.105,499.267
5.11,499.044
5.115,499.267
5.12,499.044
5.125,498.829
5.13,499.482
5.135,499.482
5.14,499.482
5.145,499.267
5.15,499.044
5.155,499.482
5.16,499.267
5.165,499.482
5.17,499.267
5.175,499.697
5.18,499.482
5.185,499.267
5.19,499.482
5.195,499.92
5.2,498.829
5.205,499.044
5.21,499.044
5.215,499.482
5.22,499.482
5.225,499.044
5.23,499.482
5.235,499.482
5.24,499.267
5.245,499.267
5.25,499.044
5.255,499.482
5.26,499.482
5.265,499.482
5.27,499.482
5.275,499.267
5.28,499.267
5.285,499.044
5.29,499.482
5.295,499.482
5.3,499.482
5.305,499.482
5.31,499.267
5.315,499.267
5.32,499.267
5.325,499.044
5.33,499.482
5.335,499.482
5.34,499.482
5.345,499.697
5.35,499.482
5.355,499.697
5.36,499.482
5.365,499.267
5.37,499.044
5.375,499.482
5.38,499.267
5.385,499.267
5.39,499.267
5.395,499.697
5.4,499.482
5.405,499.267
5.41,499.267
5.415,499.267
5.42,499.044
5.425,499.267
5.43,499.267
5.435,499.267
5.44,499.482
5.445,499.267
5.45,499.267
5.455,499.482
5.46,499.482
5.465,499.482
5.47,499.482
5.475,499.267
5.48,499.267
5.485,499.267
5.49,499.267
5.495,499.482
5.5,499.482
5.505,499.267
5.51,499.482
5.515,499.267
5.52,499.044
5.525,498.829
5.53,499.044
5.535,499.697
5.54,499.267
5.545,499.267
5.55,499.482
5.555,499.267
5.56,499.267
5.565,499.267
5.57,498.829
5.575,498.614
5.58,496.218
5.585,489.267
5.59,483.399
5.595,475.358
5.6,469.92
5.605,466.878
5.61,454.92
5.615,447.531
5.62,443.622
5.625,438.622
5.63,436.449
5.635,433.837
5.64,431.664
5.645,426.019
5.65,420.796
5.655,408.63
5.66,398.845
5.665,381.019
5.67,366.242
5.675,341.25
5.68,322.555
5.685,294.076
5.69,275.167
5.695,246.91
5.7,228.224
5.705,202.786
5.71,186.273
5.715,163.662
5.72,149.323
5.725,130.414
5.73,119.761
5.735,103.893
5.74,94.331
5.745,81.942
5.75,81.066
5.755,80.199
5.76,79.116
5.765,74.984
5.77,73.901
5.775,73.678
5.78,73.248
5.785,73.678
5.79,74.116
5.795,75.421
5.8,76.504
5.805,78.025
5.81,79.331
5.815,81.289
5.82,82.595
5.825,84.769
5.83,86.289
5.835,88.463
5.84,89.116
5.845,90.636
5.85,91.934
5.855,93.025
5.86,93.893
5.865,94.108
5.87,94.546
5.875,94.984
5.88,95.414
5.885,94.984
5.89,95.851
5.895,95.414
5.9,95.414
5.905,94.984
5.91,95.199
5.915,94.984
5.92,94.331
5.925,93.893
5.93,93.678
5.935,93.463
5.94,93.025
5.945,93.025
5.95,93.025
5.955,93.025
5.96,93.025
5.965,93.025
5.97,93.24
5.975,93.463
5.98,93.24
5.985,93.24
5.99,93.678
5.995,94.108
6.0,93.678
6.005,93.678
6.01,93.893
6.015,94.331
6.02,94.108
6.025,94.331
6.03,94.761
6.035,94.984
6.04,95.414
6.045,95.851
6.05,95.851
6.055,96.281
6.06,96.281
6.065,96.719
6.07,96.719
6.075,96.719
6.08,96.504
6.085,96.281
6.09,96.504
6.095,96.719
6.1,96.066
6.105,95.851
6.11,95.851
6.115,95.851
6.12,95.414
6.125,94.984
6.13,95.414
6.135,95.414
6.14,95.414
6.145,95.199
6.15,95.851
6.155,95.851
6.16,96.281
6.165,96.281
6.17,96.504
6.175,97.157
6.18,97.372
6.185,97.372
6.19,97.81
6.195,97.587
6.2,97.587
6.205,97.157
6.21,97.157
6.215,96.934
6.22,97.157
6.225,96.719
6.23,96.281
6.235,96.504
6.24,96.719
6.245,96.504
6.25,96.934
6.255,96.934
6.26,96.934
6.265,97.157
6.27,97.157
6.275,97.587
6.28,97.372
6.285,97.372
6.29,97.372
6.295,97.372
6.3,97.157
6.305,97.372
6.31,97.157
6.315,97.81
6.32,97.587
6.325,97.587
6.33,97.81
6.335,97.81
6.34,97.81
6.345,97.372
6.35,97.157
6.355,97.372
6.36,96.934
6.365,96.504
6.37,96.504
6.375,96.504
6.38,96.719
6.385,96.934
6.39,96.934
6.395,97.157
6.4,97.372
6.405,97.587
6.41,97.81
6.415,98.455
6.42,98.025
6.425,98.24
6.43,98.455
6.435,98.678
6.44,98.455
6.445,98.24
6.45,98.455
6.455,98.678
6.46,98.678
6.465,98.893
6.47,98.893
6.475,98.893
6.48,99.331
6.485,98.893
6.49,99.331
6.495,99.331
6.5,99.108
6.505,99.108
6.51,98.678
6.515,98.678
6.52,98.678
6.525,98.678
6.53,98.678
6.535,99.108
6.54,98.678
6.545,99.331
6.55,98.893
6.555,99.331
6.56,99.108
6.565,99.108
6.57,98.893
6.575,99.108
6.58,98.893
6.585,98.678
6.59,98.893
6.595,99.331
6.6,99.108
6.605,99.331
6.61,99.331
6.615,99.761
6.62,99.546
6.625,99.546
6.63,99.546
6.635,99.546
6.64,99.546
6.645,99.331
6.65,99.546
6.655,99.331
6.66,99.331
6.665,99.108
6.67,99.331
6.675,99.108
6.68,98.678
6.685,98.893
6.69,98.893
6.695,99.546
6.7,99.546
6.705,99.761
6.71,99.546
6.715,99.761
6.72,99.761
6.725,99.331
6.73,99.546
6.735,99.761
6.74,99.546
6.745,99.761
6.75,99.984
6.755,100.628
6.76,100.851
6.765,100.414
6.77,100.414
6.775,100.414
6.78,100.628
6.785,100.199
6.79,99.984
6.795,99.108
6.8,99.108
6.805,99.331
6.81,99.761
6.815,99.761
6.82,99.331
6.825,99.331
6.83,99.108
6.835,99.331
6.84,98.893
6.845,98.678
6.85,98.24
6.855,98.025
6.86,97.81
6.865,97.81
6.87,97.372
6.875,98.24
6.88,97.81
6.885,98.24
6.89,98.678
6.895,98.678
6.9,99.108
6.905,98.893
6.91,99.984
6.915,99.761
6.92,99.331
6.925,99.546
6.93,100.199
6.935,102.157
6.94,98.455
6.945,98.025
6.95,101.719
6.955,100.628
6.96,99.108
6.965,99.761
6.97,99.546
6.975,100.414
6.98,100.628
6.985,99.984
6.99,99.984
6.995,100.199
7.0,100.199
7.005,99.984
7.01,99.546
7.015,99.546
7.02,99.546
7.025,99.761
7.03,99.331
7.035,98.893
7.04,99.546
7.045,99.546
7.05,99.546
7.055,99.546
7.06,99.761
7.065,99.761
7.07,100.199
7.075,99.984
7.08,99.761
7.085,99.331
7.09,99.331
7.095,99.331
7.1,99.331
7.105,99.331
7.11,99.331
7.115,99.984
7.12,99.546
7.125,99.984
7.13,99.984
7.135,99.984
7.14,99.761
7.145,99.761
7.15,99.984
7.155,99.984
7.16,99.546
7.165,99.546
7.17,99.546
7.175,99.331
7.18,99.761
7.185,99.331
7.19,99.761
7.195,99.984
7.2,99.984
7.205,99.984
7.21,100.199
7.215,99.984
7.22,99.984
7.225,99.984
7.23,99.984
7.235,99.984
7.24,99.761
7.245,98.893
7.25,99.984
7.255,99.761
7.26,99.546
7.265,99.546
7.27,99.761
7.275,100.199
7.28,99.984
7.285,99.761
7.29,99.984
7.295,99.984
7.3,99.984
7.305,99.761
7.31,99.761
7.315,99.984
7.32,99.761
7.325,99.761
7.33,99.546
7.335,99.761
7.34,99.546
7.345,99.984
7.35,99.984
7.355,100.199
7.36,99.984
7.365,99.984
7.37,99.984
7.375,99.761
7.38,99.984
7.385,99.984
7.39,100.414
7.395,101.504
7.4,101.066
7.405,101.934
7.41,101.934
7.415,101.719
7.42,101.719
7.425,101.504
7.43,101.066
7.435,100.851
7.44,100.628
7.445,100.414
7.45,99.984
7.455,99.984
7.46,99.761
7.465,99.108
7.47,99.108
7.475,98.678
7.48,98.24
7.485,98.455
7.49,98.24
7.495,98.24
7.5,98.24
7.505,98.025
7.51,98.455
7.515,98.24
7.52,98.455
7.525,98.678
7.53,98.678
7.535,98.678
7.54,99.108
7.545,99.108
7.55,99.761
7.555,99.984
7.56,100.199
7.565,100.199
7.57,100.414
7.575,100.851
7.58,100.414
7.585,100.628
7.59,100.851
7.595,100.414
7.6,100.628
7.605,100.199
7.61,100.414
7.615,100.199
7.62,100.199
7.625,99.984
7.63,99.984
7.635,99.984
7.64,100.199
7.645,99.984
7.65,100.414
7.655,100.199
7.66,99.761
7.665,99.761
7.67,99.761
7.675,99.984
7.68,99.984
7.685,99.761
7.69,99.546
7.695,99.546
7.7,99.984
7.705,99.761
7.71,99.984
7.715,100.199
7.72,100.199
7.725,99.984
7.73,100.414
7.735,100.199
7.74,100.199
7.745,99.984
7.75,99.984
7.755,99.984
7.76,99.546
7.765,99.761
7.77,99.761
7.775,100.199
7.78,99.984
7.785,100.199
7.79,100.414
7.795,100.199
7.8,100.199
7.805,99.984
7.81,99.984
7.815,100.199
7.82,99.761
7.825,99.546
7.83,99.984
7.835,99.546
7.84,99.984
7.845,99.984
7.85,99.984
7.855,100.628
7.86,99.984
7.865,100.414
7.87,100.628
7.875,100.199
7.88,100.199
7.885,99.761
7.89,99.984
7.895,99.984
7.9,99.984
7.905,99.761
7.91,99.761
7.915,99.984
7.92,99.984
7.925,99.761
7.93,99.984
7.935,100.414
7.94,100.199
7.945,99.546
7.95,99.984
7.955,100.199
7.96,99.984
7.965,99.761
7.97,99.984
7.975,100.199
7.98,100.199
7.985,100.199
7.99,99.984
7.995,100.628
8.0,100.851
8.005,100.851
8.01,100.851
8.015,100.628
8.02,100.199
8.025,100.199
8.03,100.199
8.035,99.984
8.04,99.984
8.045,99.984
8.05,99.984
8.055,99.984
8.06,99.984
8.065,100.199
8.07,100.199
8.075,100.851
8.08,101.066
8.085,101.066
8.09,101.281
8.095,100.851
8.1,101.066
8.105,100.414
8.11,100.199
8.115,99.761
8.12,98.678
8.125,98.025
8.13,98.025
8.135,98.025
8.14,98.24
8.145,98.025
8.15,98.24
8.155,98.455
8.16,98.455
8.165,98.678
8.17,98.893
8.175,98.893
8.18,98.893
8.185,98.893
8.19,98.893
8.195,99.546
8.2,99.761
8.205,99.761
8.21,99.984
8.215,100.199
8.22,100.199
8.225,100.414
8.23,100.628
8.235,100.851
8.24,100.628
8.245,100.199
8.25,99.984
8.255,100.199
8.26,99.761
8.265,99.761
8.27,99.984
8.275,100.199
8.28,99.984
8.285,100.199
8.29,99.984
8.295,100.199
8.3,100.414
8.305,100.199
8.31,100.199
8.315,103.025
8.32,104.108
8.325,99.984
8.33,98.893
8.335,97.157
8.34,102.157
8.345,103.893
8.35,95.851
8.355,96.934
8.36,102.802
8.365,101.066
8.37,99.108
8.375,99.108
8.38,98.893
8.385,100.199
8.39,99.984
8.395,99.546
8.4,98.24
8.405,98.678
8.41,99.546
8.415,99.546
8.42,98.893
8.425,99.108
8.43,100.628
8.435,100.628
8.44,99.984
8.445,99.546
8.45,100.199
8.455,100.628
8.46,99.984
8.465,99.984
8.47,99.761
8.475,99.984
8.48,99.984
8.485,100.414
8.49,99.546
8.495,100.199
8.5,100.199
8.505,100.414
8.51,100.199
8.515,99.984
8.52,99.984
8.525,99.984
8.53,99.984
8.535,100.199
8.54,99.761
8.545,99.761
8.55,99.546
8.555,99.761
8.56,99.761
8.565,99.761
8.57,100.628
8.575,100.414
8.58,100.199
8.585,100.199
8.59,100.414
8.595,99.984
8.6,100.414
8.605,100.199
8.61,100.628
8.615,100.199
8.62,99.984
8.625,99.984
8.63,99.984
8.635,99.984
8.64,99.984
8.645,99.984
8.65,99.761
8.655,99.984
8.66,100.199
8.665,99.546
8.67,99.761
8.675,99.984
8.68,99.761
8.685,99.546
8.69,99.546
8.695,99.761
8.7,99.546
8.705,99.331
8.71,99.984
8.715,99.984
8.72,99.761
8.725,99.546
8.73,99.984
8.735,100.414
8.74,99.984
8.745,100.199
8.75,100.628
8.755,99.984
8.76,99.984
8.765,99.761
8.77,99.761
8.775,99.761
8.78,99.984
8.785,99.984
8.79,100.199
8.795,100.199
8.8,100.199
8.805,99.984
8.81,100.414
8.815,100.199
8.82,99.984
8.825,99.546
8.83,99.761
8.835,99.984
8.84,99.546
8.845,99.761
8.85,99.984
8.855,99.761
8.86,99.984
8.865,100.199
8.87,99.761
8.875,99.984
8.88,100.199
8.885,99.761
8.89,99.984
8.895,99.761
8.9,99.984
8.905,99.761
8.91,99.331
8.915,100.199
8.92,99.761
8.925,99.761
8.93,99.984
8.935,100.199
8.94,99.761
8.945,100.199
8.95,99.984
8.955,100.414
8.96,100.414
8.965,99.984
8.97,99.984
8.975,99.984
8.98,99.546
8.985,99.761
8.99,99.761
8.995,99.984
9.0,99.761
9.005,99.761
9.01,99.984
9.015,100.414
9.02,99.984
9.025,99.984
9.03,99.984
9.035,99.984
9.04,99.984
9.045,99.761
9.05,99.984
9.055,100.199
9.06,99.761
9.065,99.761
9.07,99.546
9.075,99.984
9.08,100.199
9.085,99.761
9.09,100.628
9.095,100.628
9.1,100.199
9.105,100.414
9.11,99.984
9.115,99.761
9.12,99.761
9.125,99.331
9.13,99.761
9.135,99.761
9.14,99.761
9.145,99.761
9.15,99.761
9.155,99.984
9.16,99.984
9.165,99.984
9.17,99.984
9.175,99.984
9.18,99.984
9.185,99.984
9.19,99.984
9.195,100.199
9.2,99.984
9.205,99.984
9.21,99.984
9.215,100.414
9.22,100.199
9.225,100.628
9.23,100.628
9.235,100.414
9.24,100.414
9.245,100.199
9.25,99.984
9.255,99.984
9.26,99.761
9.265,99.546
9.27,99.546
9.275,99.546
9.28,99.546
9.285,99.108
9.29,99.108
9.295,99.984
9.3,99.984
9.305,100.851
9.31,101.281
9.315,101.281
9.32,101.281
9.325,101.281
9.33,101.504
9.335,101.504
9.34,101.719
9.345,103.025
9.35,103.025
9.355,102.587
9.36,102.157
9.365,101.504
9.37,101.504
9.375,100.851
9.38,99.984
9.385,97.587
9.39,96.934
9.395,96.934
9.4,96.719
9.405,96.281
9.41,96.719
9.415,96.719
9.42,97.157
9.425,97.372
9.43,97.157
9.435,97.81
9.44,98.24
9.445,98.678
9.45,98.678
9.455,99.546
9.46,99.984
9.465,99.761
9.47,99.984
9.475,100.199
9.48,99.984
9.485,99.984
9.49,100.628
9.495,100.414
9.5,100.199
9.505,100.414
9.51,100.414
9.515,100.851
9.52,100.851
9.525,100.628
9.53,100.851
9.535,100.628
9.54,100.851
9.545,100.414
9.55,99.984
9.555,100.414
9.56,99.761
9.565,99.761
9.57,99.761
9.575,99.761
9.58,99.984
9.585,99.761
9.59,99.984
9.595,99.984
9.6,100.199
9.605,99.984
9.61,99.984
9.615,99.984
9.62,99.984
9.625,99.984
9.63,99.984
9.635,99.761
9.64,99.984
9.645,99.546
9.65,99.761
9.655,99.984
9.66,99.984
9.665,99.984
9.67,100.414
9.675,99.984
9.68,100.414
9.685,99.761
9.69,99.984
9.695,100.414
9.7,99.984
9.705,99.984
9.71,99.984
9.715,100.199
9.72,99.984
9.725,99.984
9.73,99.984
9.735,100.414
9.74,100.199
9.745,100.414
9.75,100.414
9.755,100.414
9.76,100.199
9.765,100.199
9.77,100.199
9.775,99.984
9.78,99.761
9.785,100.199
9.79,99.761
9.795,100.199
9.8,100.199
9.805,99.984
9.81,100.414
9.815,100.628
9.82,105.414
9.825,104.976
9.83,96.719
9.835,96.934
9.84,100.414
9.845,100.628
9.85,101.719
9.855,101.066
9.86,99.108
9.865,98.893
9.87,101.504
9.875,100.628
9.88,98.025
9.885,98.455
9.89,100.414
9.895,101.066
9.9,99.331
9.905,99.108
9.91,100.414
9.915,100.851
9.92,100.414
9.925,99.546
9.93,99.546
9.935,99.761
9.94,100.628
9.945,99.984
9.95,99.761
9.955,99.761
9.96,100.414
9.965,100.414
9.97,99.984
9.975,100.414
9.98,100.628
9.985,100.628
9.99,100.851
9.995,100.414
10.0,99.984
10.005,99.546
10.01,99.984
10.015,99.984
10.02,99.546
10.025,99.546
10.03,99.984
10.035,100.199
10.04,99.984
10.045,99.984
10.05,99.761
10.055,99.984
10.06,99.761
10.065,99.984
10.07,99.546
10.075,99.984
10.08,99.984
10.085,99.761
10.09,99.546
10.095,100.414
10.1,99.984
10.105,100.199
10.11,100.199
10.115,100.199
10.12,100.199
10.125,100.199
10.13,99.984
10.135,99.984
10.14,99.984
10.145,99.761
10.15,99.984
10.155,100.199
10.16,99.761
10.165,99.984
10.17,99.984
10.175,100.414
10.18,100.199
10.185,100.199
10.19,100.199
10.195,100.199
10.2,100.199
10.205,99.984
10.21,99.984
10.215,99.546
10.22,99.984
10.225,99.984
10.23,99.984
10.235,99.984
10.24,99.984
10.245,100.199
10.25,99.984
10.255,100.414
10.26,100.414
10.265,99.984
10.27,100.199
10.275,100.199
10.28,99.984
10.285,99.331
10.29,99.546
10.295,99.761
10.3,99.984
10.305,99.546
10.31,99.984
10.315,100.199
10.32,100.199
10.325,100.628
10.33,100.199
10.335,100.414
10.34,100.199
10.345,100.199
10.35,99.984
10.355,99.984
10.36,99.761
10.365,99.546
10.37,99.761
10.375,99.984
10.38,100.199
10.385,100.199
10.39,100.199
10.395,100.628
10.4,99.984
10.405,100.199
10.41,100.199
10.415,99.984
10.42,100.414
10.425,99.984
10.43,99.761
10.435,99.984
10.44,99.984
10.445,99.984
10.45,99.984
10.455,100.199
10.46,100.199
10.465,100.199
10.47,100.628
10.475,100.199
10.48,100.199
10.485,99.984
10.49,100.199
10.495,99.761
10.5,99.761
10.505,99.761
10.51,99.546
10.515,99.984
10.52,99.761
10.525,99.984
10.53,99.984
10.535,100.414
10.54,100.414
10.545,100.414
10.55,100.199
10.555,100.199
10.56,100.199
10.565,99.761
10.57,99.984
10.575,99.984
10.58,100.414
10.585,100.851
10.59,100.628
10.595,100.851
10.6,101.504
10.605,101.504
10.61,101.719
10.615,101.504
10.62,101.066
10.625,101.066
10.63,101.066
10.635,100.199
10.64,99.761
10.645,99.331
10.65,98.893
10.655,98.455
10.66,98.455
10.665,98.24
10.67,98.24
10.675,98.678
10.68,98.455
10.685,98.455
10.69,99.108
10.695,98.893
10.7,99.331
10.705,99.331
10.71,99.761
10.715,99.546
10.72,99.546
10.725,99.546
10.73,99.761
10.735,99.984
10.74,100.199
10.745,100.199
10.75,100.199
10.755,100.851
10.76,100.414
10.765,100.199
10.77,100.628
10.775,100.628
10.78,100.199
10.785,100.199
10.79,99.984
10.795,99.984
10.8,99.984
10.805,99.546
10.81,99.984
10.815,99.984
10.82,100.199
10.825,99.984
10.83,99.984
10.835,100.199
10.84,100.199
10.845,100.414
10.85,100.199
10.855,99.984
10.86,99.761
10.865,99.761
10.87,99.761
10.875,99.761
10.88,99.984
10.885,99.984
10.89,99.761
10.895,100.199
10.9,100.414
10.905,99.984
10.91,100.199
10.915,100.199
10.92,99.984
10.925,99.761
10.93,99.984
10.935,99.984
10.94,99.546
10.945,99.761
10.95,99.761
10.955,99.984
10.96,99.984
10.965,100.199
10.97,100.199
10.975,100.414
10.98,100.851
10.985,100.199
10.99,100.628
10.995,100.199
11.0,100.199
11.005,99.984
11.01,99.984
11.015,100.199
11.02,99.984
11.025,99.546
11.03,99.984
11.035,99.984
11.04,99.984
11.045,100.199
11.05,100.199
11.055,100.199
11.06,100.414
11.065,99.984
11.07,99.984
11.075,99.984
11.08,99.984
11.085,99.761
11.09,99.761
11.095,99.984
11.1,99.984
11.105,99.984
11.11,100.414
11.115,100.628
11.12,101.066
11.125,100.628
11.13,100.628
11.135,100.628
11.14,100.628
11.145,99.984
11.15,99.761
11.155,100.199
11.16,99.984
11.165,99.984
11.17,99.761
11.175,99.761
11.18,99.546
11.185,99.761
11.19,99.761
11.195,99.984
11.2,99.546
11.205,99.761
11.21,100.199
11.215,100.851
11.22,101.066
11.225,101.504
11.23,101.281
11.235,101.719
11.24,101.719
11.245,101.281
11.25,101.281
11.255,101.281
11.26,101.066
11.265,100.628
11.27,99.984
11.275,99.546
11.28,99.108
11.285,98.24
11.29,98.24
11.295,98.455
11.3,98.24
11.305,98.678
11.31,98.455
11.315,98.678
11.32,98.24
11.325,98.893
11.33,99.108
11.335,99.546
11.34,99.546
11.345,99.761
11.35,99.761
11.355,99.984
11.36,99.984
11.365,99.761
11.37,100.199
11.375,99.984
11.38,99.984
11.385,99.984
11.39,99.984
11.395,100.414
11.4,100.199
11.405,100.199
11.41,100.414
11.415,100.414
11.42,100.414
11.425,99.984
11.43,100.628
11.435,99.984
11.44,99.984
11.445,98.678
11.45,99.331
11.455,98.893
11.46,100.851
11.465,98.678
11.47,100.851
11.475,101.281
11.48,100.414
11.485,100.199
11.49,99.331
11.495,98.678
11.5,101.504
11.505,101.066
11.51,98.893
11.515,99.546
11.52,100.414
11.525,100.199
11.53,99.761
11.535,99.984
11.54,99.546
11.545,99.761
11.55,100.199
11.555,99.761
11.56,99.761
11.565,99.761
11.57,100.851
11.575,99.984
11.58,99.761
11.585,99.984
11.59,99.761
11.595,99.984
11.6,99.761
11.605,99.984
11.61,99.761
11.615,100.414
11.62,99.984
11.625,100.199
11.63,100.199
11.635,99.984
11.64,100.199
11.645,100.414
11.65,99.984
11.655,96.281
11.66,94.984
11.665,92.81
11.67,92.587
11.675,91.066
11.68,91.289
11.685,90.636
11.69,89.546
11.695,88.463
11.7,87.372
11.705,84.769
11.71,84.116
11.715,82.157
11.72,81.066
11.725,78.893
11.73,77.595
11.735,76.074
11.74,74.984
11.745,72.81
11.75,71.727
11.755,69.984
11.76,68.463
11.765,66.504
11.77,65.421
11.775,63.901
11.78,62.595
11.785,60.636
11.79,59.331
11.795,58.033
11.8,56.289
11.805,54.554
11.81,53.686
11.815,51.727
11.82,50.636
11.825,48.686
11.83,47.818
11.835,46.289
11.84,44.992
11.845,43.248
11.85,42.165
11.855,40.421
11.86,39.339
11.865,37.818
11.87,36.95
11.875,35.207
11.88,33.901
11.885,32.165
11.89,31.297
11.895,29.992
11.9,28.686
11.905,27.165
11.91,25.859
11.915,24.777
11.92,23.471
11.925,21.95
11.93,20.859
11.935,19.339
11.94,18.471
11.945,16.735
11.95,16.297
11.955,14.339
11.96,13.256
11.965,11.95
11.97,10.644
11.975,9.339
11.98,8.694
11.985,6.52
11.99,5.644
11.995,4.777
12.0,3.471
12.005,2.388
12.01,1.297
12.015,0.214
12.02,-0.644
12.025,-1.95
12.03,-2.603
12.035,-3.694
12.04,-4.347
12.045,-5.867
12.05,-6.95
12.055,-8.256
12.06,-8.909
12.065,-10.644
12.07,-11.082
12.075,-12.165
12.08,-13.471
12.085,-14.992
12.09,-15.644
12.095,-16.512
12.1,-17.818
12.105,-19.339
12.11,-19.562
12.115,-20.644
12.12,-21.512
12.125,-22.603
12.13,-23.256
12.135,-22.818
12.14,-22.818
12.145,-22.818
12.15,-22.603
12.155,-22.603
12.16,-22.818
12.165,-22.818
12.17,-22.603
12.175,-22.603
12.18,-22.818
12.185,-22.603
12.19,-22.818
12.195,-22.818
12.2,-22.818
12.205,-22.818
12.21,-22.603
12.215,-22.818
12.22,-22.818
12.225,-23.033
12.23,-23.033
12.235,-22.818
12.24,-22.603
12.245,-22.818
12.25,-22.818
12.255,-22.818
12.26,-22.818
12.265,-22.818
12.27,-22.818
12.275,-22.603
12.28,-22.603
12.285,-22.818
12.29,-22.818
12.295,-22.603
12.3,-22.818
12.305,-22.818
12.31,-22.818
12.315,-22.603
12.32,-22.818
12.325,-23.033
12.33,-22.603
12.335,-22.603
12.34,-22.818
12.345,-22.818
12.35,-22.818
12.355,-22.818
12.36,-22.818
12.365,-22.818
12.37,-22.818
12.375,-22.603
12.38,-23.033
12.385,-22.818
12.39,-22.818
12.395,-22.818
12.4,-22.818
12.405,-23.033
12.41,-23.033
12.415,-22.818
12.42,-22.818
12.425,-23.033
12.43,-22.818
12.435,-22.818
12.44,-22.38
12.445,-22.38
12.45,-21.735
12.455,-21.297
12.46,-21.082
12.465,-20.859
12.47,-20.859
12.475,-20.207
12.48,-20.429
12.485,-20.207
12.49,-19.777
12.495,-19.562
12.5,-19.339
12.505,-19.124
12.51,-19.124
12.515,-18.686
12.52,-18.686
12.525,-18.686
12.53,-18.471
12.535,-18.256
12.54,-18.033
12.545,-18.033
12.55,-18.033
12.555,-17.818
12.56,-17.818
12.565,-17.603
12.57,-17.603
12.575,-17.388
12.58,-17.388
12.585,-17.165
12.59,-17.388
12.595,-16.95
12.6,-17.388
12.605,-17.388
12.61,-17.165
12.615,-16.95
12.62,-16.95
12.625,-16.95
12.63,-16.95
12.635,-16.512
12.64,-16.95
12.645,-16.735
12.65,-16.735
12.655,-16.512
12.66,-16.735
12.665,-16.735
12.67,-16.735
12.675,-16.297
12.68,-16.082
12.685,-16.512
12.69,-16.512
12.695,-16.082
12.7,-16.297
12.705,-16.512
12.71,-16.512
12.715,-16.082
12.72,-16.297
12.725,-16.512
12.73,-16.297
12.735,-16.297
12.74,-16.082
12.745,-16.297
12.75,-16.297
12.755,-16.297
12.76,-16.297
12.765,-16.297
12.77,-16.082
12.775,-15.859
12.78,-16.082
12.785,-16.082
12.79,-16.297
12.795,-16.082
12.8,-16.082
12.805,-15.859
12.81,-16.297
12.815,-15.859
12.82,-15.859
12.825,-16.082
12.83,-16.082
12.835,-16.082
12.84,-16.082
12.845,-16.082
12.85,-15.859
12.855,-15.859
12.86,-15.859
12.865,-15.859
12.87,-15.859
12.875,-15.644
12.88,-15.859
12.885,-16.082
12.89,-15.859
12.895,-15.859
12.9,-15.644
12.905,-15.644
12.91,-15.644
12.915,-15.644
12.92,-15.644
12.925,-16.082
12.93,-15.859
12.935,-15.644
12.94,-16.082
12.945,-15.859
12.95,-16.082
12.955,-16.082
12.96,-15.644
12.965,-15.859
12.97,-15.859
12.975,-15.644
12.98,-15.644
12.985,-16.082
12.99,-15.859
12.995,-15.644
13.0,-15.859
13.005,-15.644
13.01,-15.859
13.015,-15.429
13.02,-15.644
13.025,-15.644
13.03,-15.429
13.035,-15.214
13.04,-15.644
13.045,-15.429
13.05,-15.859
13.055,-15.429
13.06,-15.429
13.065,-15.644
13.07,-15.429
13.075,-15.644
13.08,-15.644
13.085,-16.082
13.09,-15.859
13.095,-15.644
13.1,-15.644
13.105,-15.644
13.11,-15.859
13.115,-15.429
13.12,-15.859
13.125,-15.859
13.13,-15.429
13.135,-15.429
13.14,-15.429
13.145,-15.644
13.15,-15.644
13.155,-15.644
13.16,-15.644
13.165,-15.644
13.17,-15.429
13.175,-14.992
13.18,-15.214
13.185,-15.429
13.19,-15.429
13.195,-15.429
13.2,-15.644
13.205,-15.859
13.21,-15.214
13.215,-15.429
13.22,-15.644
13.225,-15.859
13.23,-15.214
13.235,-15.214
13.24,-15.429
13.245,-15.859
13.25,-15.644
13.255,-15.214
13.26,-15.644
13.265,-15.644
13.27,-15.429
13.275,-15.644
13.28,-15.214
13.285,-15.429
13.29,-15.429
13.295,-15.214
13.3,-15.429
13.305,-15.429
13.31,-15.429
13.315,-15.214
13.32,-15.429
13.325,-15.429
13.33,-15.429
13.335,-15.214
13.34,-15.429
13.345,-15.429
13.35,-15.214
13.355,-15.429
13.36,-15.429
13.365,-15.644
13.37,-15.429
13.375,-14.992
13.38,-15.214
13.385,-15.214
13.39,-15.214
13.395,-15.214
13.4,-15.644
13.405,-15.429
13.41,-15.429
13.415,-15.214
13.42,-15.214
13.425,-15.429
13.43,-15.214
13.435,-14.992
13.44,-15.429
13.445,-15.644
13.45,-15.644
13.455,-15.214
13.46,-15.429
13.465,-15.429
13.47,-15.644
13.475,-15.214
13.48,-15.429
13.485,-15.644
13.49,-15.214
13.495,-15.214
13.5,-15.214
13.505,-15.214
13.51,-15.429
13.515,-14.992
13.52,-15.214
13.525,-15.429
13.53,-15.214
13.535,-15.214
13.54,-15.429
13.545,-15.429
13.55,-15.429
13.555,-14.992
13.56,-15.429
13.565,-15.214
13.57,-15.214
13.575,-14.992
13.58,-15.214
13.585,-15.644
13.59,-15.429
13.595,-15.429
13.6,-15.214
13.605,-15.429
13.61,-15.429
13.615,-15.214
13.62,-15.214
13.625,-15.429
13.63,-15.429
13.635,-14.992
13.64,-15.644
13.645,-15.214
13.65,-15.429
13.655,-14.992
13.66,-15.214
13.665,-15.429
13.67,-15.644
13.675,-15.214
13.68,-14.992
13.685,-15.644
13.69,-15.429
13.695,-15.214
13.7,-15.214
13.705,-15.214
13.71,-14.992
13.715,-15.429
13.72,-15.214
13.725,-15.214
13.73,-14.992
13.735,-14.992
13.74,-14.992
13.745,-14.992
13.75,-15.214
13.755,-15.429
13.76,-15.429
13.765,-14.992
13.77,-14.992
13.775,-14.992
13.78,-15.214
13.785,-15.214
13.79,-15.214
13.795,-15.214
13.8,-15.214
13.805,-14.992
13.81,-15.429
13.815,-14.777
13.82,-15.214
13.825,-15.429
13.83,-15.214
13.835,-14.777
13.84,-15.214
13.845,-15.214
13.85,-15.429
13.855,-14.992
13.86,-14.992
13.865,-15.429
13.87,-15.429
13.875,-14.992
13.88,-15.429
13.885,-15.429
13.89,-15.214
13.895,-15.214
13.9,-14.992
13.905,-15.429
13.91,-15.429
13.915,-15.214
13.92,-14.992
13.925,-15.214
13.93,-15.429
13.935,-14.992
13.94,-14.992
13.945,-15.429
13.95,-15.214
13.955,-15.214
13.96,-15.214
13.965,-15.214
13.97,-14.992
13.975,-14.992
13.98,-14.992
13.985,-15.214
13.99,-15.214
13.995,-15.429
14.0,-15.214
14.005,-14.992
14.01,-14.992
14.015,-14.992
14.02,-15.214
14.025,-15.214
14.03,-15.214
14.035,-15.214
14.04,-15.429
14.045,-15.429
14.05,-14.992
14.055,-14.992
14.06,-15.214
14.065,-15.214
14.07,-15.214
14.075,-14.992
14.08,-14.992
14.085,-15.214
14.09,-14.992
14.095,-15.214
14.1,-15.214
14.105,-15.429
14.11,-14.992
14.115,-14.992
14.12,-15.214
14.125,-14.992
14.13,-15.429
14.135,-15.214
14.14,-15.429
14.145,-15.429
14.15,-15.429
14.155,-15.214
14.16,-15.214
14.165,-15.429
14.17,-15.429
14.175,-15.214
14.18,-15.214
14.185,-15.214
14.19,-15.214
14.195,-15.214
14.2,-15.429
14.205,-15.214
14.21,-15.214
14.215,-15.214
14.22,-15.214
14.225,-15.214
14.23,-14.992
14.235,-14.992
14.24,-14.992
14.245,-15.429
14.25,-15.214
14.255,-15.214
14.26,-14.992
14.265,-15.429
14.27,-15.214
14.275,-14.992
14.28,-15.214
14.285,-15.429
14.29,-14.992
14.295,-14.992
14.3,-15.214
14.305,-15.214
14.31,-15.429
14.315,-14.992
14.32,-14.992
14.325,-15.429
14.33,-15.214
14.335,-14.992
14.34,-14.992
14.345,-15.429
14.35,-15.214
14.355,-14.777
14.36,-15.214
14.365,-15.214
14.37,-14.992
14.375,-14.992
14.38,-15.214
14.385,-15.214
14.39,-15.214
14.395,-15.214
14.4,-14.992
14.405,-15.214
14.41,-15.214
14.415,-14.992
14.42,-14.992
14.425,-15.214
14.43,-14.992
14.435,-14.992
14.44,-14.777
14.445,-15.429
14.45,-15.214
14.455,-14.777
14.46,-14.992
14.465,-15.214
14.47,-15.214
14.475,-14.777
14.48,-14.992
14.485,-15.214
14.49,-15.214
14.495,-14.992
14.5,-14.992
14.505,-15.429
14.51,-14.992
14.515,-14.992
14.52,-14.992
14.525,-15.214
14.53,-14.992
14.535,-14.992
14.54,-15.214
14.545,-14.992
14.55,-15.214
14.555,-14.992
14.56,-14.992
14.565,-14.992
14.57,-14.992
14.575,-14.992
14.58,-15.214
14.585,-15.214
14.59,-14.992
14.595,-14.992
14.6,-14.992
14.605,-15.214
14.61,-14.992
14.615,-14.992
14.62,-14.992
14.625,-14.992
14.63,-14.992


==> results/casestudy/38.csv <==
seconds,Inj1PrsAct
0.0,-13.909
0.005,-13.686
0.01,-14.124
0.015,-13.909
0.02,-14.124
0.025,-13.909
0.03,-13.686
0.035,-13.909
0.04,-13.909
0.045,-14.339
0.05,-13.686
0.055,-13.909
0.06,-13.686
0.065,-13.686
0.07,-13.909
0.075,-14.124
0.08,-13.471
0.085,-14.124
0.09,-14.124
0.095,-14.124
0.1,-13.471
0.105,-13.471
0.11,-14.124
0.115,-13.686
0.12,-13.909
0.125,-13.909
0.13,-13.686
0.135,-13.909
0.14,-13.909
0.145,-13.909
0.15,-14.339
0.155,-14.339
0.16,-14.124
0.165,-14.124
0.17,-13.909
0.175,-13.686
0.18,-14.124
0.185,-13.909
0.19,-13.686
0.195,-13.909
0.2,-14.124
0.205,-10.214
0.21,-5.867
0.215,0.0
0.22,3.256
0.225,9.339
0.23,12.388
0.235,26.512
0.24,38.901
0.245,59.116
0.25,69.331
0.255,83.025
0.26,103.893
0.265,122.149
0.27,132.364
0.275,145.406
0.28,152.149
0.285,165.406
0.29,175.621
0.295,187.571
0.3,193.447
0.305,202.786
0.31,207.133
0.315,212.786
0.32,217.356
0.325,224.092
0.33,227.348
0.335,232.786
0.34,236.695
0.345,241.695
0.35,244.96
0.355,249.737
0.36,253.869
0.365,257.125
0.37,260.175
0.375,263.869
0.38,267.125
0.385,273.216
0.39,277.125
0.395,282.778
0.4,287.34
0.405,294.514
0.41,298.423
0.415,304.076
0.42,307.555
0.425,312.77
0.43,316.035
0.435,321.902
0.44,326.035
0.445,332.117
0.45,336.679
0.455,343.423
0.46,348.415
0.465,357.109
0.47,362.332
0.475,372.324
0.48,381.019
0.485,412.539
0.49,441.449
0.495,486.226
0.5,511.871
0.505,541.218
0.51,555.342
0.515,573.598
0.52,582.73
0.525,594.904
0.53,600.987
0.535,608.813
0.54,612.507
0.545,616.855
0.55,618.813
0.555,615.119
0.56,601.64
0.565,573.598
0.57,554.036
0.575,527.953
0.58,516.218
0.585,504.482
0.59,501.218
0.595,499.044
0.6,499.697
0.605,500.565
0.61,500.788
0.615,500.135
0.62,500.788
0.625,499.92
0.63,500.135
0.635,499.482
0.64,499.482
0.645,499.482
0.65,499.044
0.655,499.044
0.66,498.614
0.665,498.176
0.67,497.746
0.675,497.523
0.68,497.093
0.685,496.656
0.69,496.656
0.695,497.093
0.7,497.308
0.705,497.308
0.71,497.308
0.715,497.308
0.72,497.308
0.725,497.308
0.73,496.871
0.735,496.871
0.74,496.656
0.745,497.093
0.75,496.871
0.755,496.656
0.76,497.093
0.765,497.093
0.77,496.871
0.775,497.093
0.78,497.308
0.785,496.871
0.79,496.656
0.795,496.656
0.8,496.656
0.805,496.441
0.81,496.656
0.815,496.656
0.82,496.656
0.825,497.093
0.83,496.871
0.835,496.441
0.84,496.656
0.845,496.656
0.85,496.441
0.855,496.871
0.86,496.871
0.865,496.656
0.87,497.308
0.875,497.308
0.88,496.871
0.885,496.656
0.89,496.871
0.895,496.441
0.9,496.871
0.905,496.871
0.91,497.093
0.915,496.871
0.92,497.093
0.925,496.656
0.93,496.656
0.935,496.656
0.94,496.656
0.945,496.871
0.95,496.871
0.955,496.871
0.96,496.656
0.965,496.871
0.97,496.871
0.975,496.871
0.98,497.093
0.985,496.656
0.99,496.656
0.995,496.871
1.0,496.656
1.005,497.093
1.01,497.093
1.015,496.871
1.02,496.871
1.025,496.656
1.03,496.656
1.035,496.871
1.04,496.871
1.045,496.871
1.05,496.871
1.055,496.871
1.06,497.093
1.065,497.093
1.07,496.871
1.075,496.871
1.08,497.308
1.085,496.871
1.09,497.093
1.095,497.093
1.1,497.093
1.105,497.308
1.11,496.871
1.115,497.093
1.12,497.308
1.125,497.523
1.13,497.523
1.135,497.093
1.14,497.308
1.145,497.308
1.15,497.093
1.155,497.093
1.16,497.308
1.165,497.308
1.17,497.308
1.175,497.523
1.18,497.093
1.185,496.871
1.19,497.093
1.195,497.523
1.2,497.093
1.205,497.093
1.21,497.093
1.215,497.093
1.22,497.308
1.225,497.308
1.23,497.308
1.235,497.308
1.24,497.523
1.245,497.308
1.25,497.308
1.255,497.308
1.26,497.308
1.265,497.308
1.27,497.308
1.275,497.308
1.28,497.523
1.285,497.523
1.29,497.308
1.295,497.093
1.3,497.308
1.305,497.746
1.31,497.308
1.315,497.523
1.32,497.308
1.325,497.746
1.33,497.523
1.335,497.746
1.34,497.523
1.345,497.523
1.35,497.523
1.355,497.523
1.36,497.308
1.365,497.523
1.37,497.093
1.375,497.523
1.38,497.093
1.385,497.746
1.39,497.746
1.395,497.746
1.4,497.746
1.405,497.746
1.41,497.746
1.415,497.961
1.42,497.746
1.425,497.746
1.43,497.523
1.435,497.308
1.44,497.961
1.445,497.746
1.45,497.523
1.455,497.961
1.46,497.523
1.465,497.961
1.47,497.308
1.475,497.961
1.48,498.176
1.485,497.746
1.49,497.746
1.495,497.746
1.5,497.523
1.505,497.961
1.51,497.961
1.515,497.746
1.52,498.176
1.525,497.961
1.53,497.523
1.535,497.746
1.54,498.176
1.545,497.961
1.55,497.746
1.555,497.961
1.56,497.961
1.565,497.961
1.57,497.961
1.575,497.746
1.58,497.961
1.585,497.746
1.59,497.746
1.595,498.176
1.6,498.176
1.605,497.961
1.61,497.961
1.615,497.961
1.62,498.176
1.625,497.961
1.63,497.961
1.635,497.961
1.64,498.176
1.645,498.391
1.65,497.961
1.655,497.961
1.66,498.176
1.665,497.961
1.67,497.961
1.675,498.176
1.68,498.176
1.685,498.391
1.69,498.176
1.695,497.961
1.7,497.961
1.705,498.176
1.71,497.961
1.715,497.961
1.72,498.176
1.725,498.176
1.73,498.176
1.735,498.391
1.74,498.176
1.745,498.391
1.75,497.961
1.755,498.176
1.76,498.176
1.765,498.391
1.77,498.176
1.775,497.961
1.78,497.961
1.785,498.176
1.79,498.391
1.795,498.176
1.8,498.391
1.805,498.391
1.81,498.391
1.815,497.961
1.82,498.614
1.825,498.176
1.83,498.391
1.835,498.391
1.84,498.176
1.845,498.391
1.85,498.176
1.855,498.176
1.86,498.391
1.865,498.391
1.87,497.961
1.875,497.961
1.88,498.176
1.885,498.176
1.89,498.391
1.895,498.614
1.9,498.176
1.905,498.176
1.91,498.176
1.915,498.176
1.92,498.614
1.925,498.176
1.93,497.961
1.935,498.176
1.94,498.614
1.945,498.614
1.95,498.391
1.955,498.391
1.96,498.176
1.965,498.176
1.97,498.176
1.975,498.176
1.98,498.614
1.985,498.614
1.99,498.614
1.995,497.961
2.0,498.176
2.005,498.614
2.01,498.176
2.015,498.391
2.02,498.391
2.025,498.614
2.03,498.614
2.035,498.614
2.04,498.391
2.045,498.391
2.05,498.614
2.055,497.961
2.06,498.176
2.065,498.829
2.07,498.391
2.075,498.391
2.08,498.614
2.085,498.614
2.09,498.176
2.095,498.614
2.1,498.391
2.105,498.391
2.11,498.391
2.115,498.614
2.12,498.176
2.125,498.829
2.13,498.614
2.135,498.176
2.14,498.391
2.145,498.391
2.15,498.614
2.155,498.176
2.16,498.614
2.165,498.391
2.17,498.391
2.175,498.391
2.18,498.614
2.185,498.391
2.19,498.391
2.195,498.176
2.2,498.614
2.205,498.391
2.21,498.829
2.215,498.614
2.22,498.614
2.225,498.391
2.23,498.391
2.235,498.176
2.24,498.829
2.245,498.614
2.25,498.391
2.255,498.391
2.26,498.391
2.265,498.614
2.27,498.614
2.275,498.391
2.28,498.391
2.285,498.614
2.29,498.614
2.295,498.614
2.3,498.614
2.305,498.391
2.31,498.176
2.315,498.391
2.32,498.829
2.325,498.391
2.33,498.614
2.335,498.391
2.34,498.391
2.345,498.614
2.35,498.614
2.355,498.391
2.36,498.829
2.365,498.614
2.37,498.391
2.375,498.391
2.38,498.614
2.385,498.391
2.39,498.614
2.395,498.391
2.4,498.391
2.405,498.829
2.41,498.829
2.415,498.391
2.42,498.829
2.425,498.176
2.43,498.176
2.435,498.829
2.44,498.829
2.445,498.829
2.45,498.829
2.455,497.961
2.46,498.614
2.465,498.829
2.47,498.614
2.475,498.614
2.48,498.614
2.485,499.044
2.49,498.829
2.495,498.391
2.5,498.614
2.505,498.829
2.51,498.614
2.515,498.391
2.52,498.614
2.525,498.829
2.53,498.829
2.535,498.614
2.54,498.614
2.545,498.614
2.55,498.829
2.555,498.391
2.56,498.829
2.565,498.614
2.57,498.829
2.575,498.829
2.58,498.829
2.585,499.044
2.59,498.391
2.595,498.391
2.6,499.044
2.605,498.829
2.61,498.829
2.615,498.614
2.62,498.391
2.625,498.614
2.63,498.829
2.635,498.829
2.64,499.044
2.645,498.614
2.65,498.614
2.655,498.614
2.66,498.391
2.665,498.614
2.67,498.614
2.675,498.829
2.68,498.829
2.685,498.829
2.69,498.829
2.695,498.614
2.7,498.614
2.705,498.829
2.71,498.829
2.715,498.614
2.72,498.829
2.725,498.829
2.73,498.614
2.735,498.614
2.74,498.829
2.745,498.829
2.75,499.044
2.755,498.829
2.76,498.829
2.765,498.829
2.77,498.614
2.775,498.829
2.78,498.614
2.785,499.044
2.79,498.614
2.795,498.614
2.8,498.829
2.805,498.829
2.81,498.391
2.815,498.829
2.82,499.044
2.825,498.829
2.83,499.044
2.835,498.829
2.84,498.391
2.845,499.267
2.85,498.829
2.855,498.829
2.86,498.829
2.865,498.829
2.87,498.829
2.875,498.829
2.88,499.044
2.885,499.044
2.89,499.044
2.895,498.829
2.9,498.829
2.905,498.829
2.91,498.391
2.915,498.176
2.92,498.829
2.925,499.267
2.93,498.829
2.935,498.829
2.94,499.044
2.945,498.829
2.95,499.044
2.955,498.829
2.96,498.391
2.965,498.829
2.97,499.044
2.975,499.044
2.98,499.044
2.985,498.829
2.99,499.044
2.995,498.614
3.0,498.614
3.005,498.829
3.01,499.044
3.015,498.829
3.02,499.044
3.025,498.614
3.03,498.614
3.035,498.829
3.04,498.614
3.045,499.044
3.05,499.044
3.055,498.829
3.06,499.044
3.065,498.829
3.07,498.829
3.075,498.829
3.08,499.044
3.085,499.044
3.09,498.829
3.095,498.614
3.1,499.044
3.105,498.829
3.11,498.829
3.115,499.044
3.12,498.829
3.125,499.044
3.13,498.829
3.135,498.829
3.14,498.614
3.145,498.829
3.15,499.044
3.155,499.482
3.16,499.267
3.165,499.044
3.17,498.829
3.175,498.829
3.18,498.829
3.185,498.829
3.19,499.044
3.195,499.044
3.2,499.044
3.205,498.829
3.21,498.829
3.215,498.614
3.22,499.044
3.225,499.482
3.23,498.829
3.235,498.829
3.24,498.829
3.245,499.044
3.25,498.829
3.255,499.044
3.26,499.044
3.265,499.044
3.27,498.829
3.275,498.829
3.28,498.829
3.285,499.267
3.29,499.044
3.295,498.614
3.3,499.044
3.305,499.267
3.31,499.044
3.315,498.829
3.32,499.044
3.325,498.829
3.33,499.044
3.335,499.044
3.34,499.044
3.345,499.267
3.35,498.829
3.355,498.829
3.36,499.044
3.365,499.044
3.37,499.267
3.375,499.044
3.38,499.267
3.385,499.044
3.39,499.044
3.395,499.044
3.4,498.829
3.405,498.829
3.41,499.044
3.415,499.044
3.42,498.829
3.425,499.044
3.43,498.614
3.435,498.614
3.44,499.044
3.445,499.267
3.45,499.267
3.455,499.044
3.46,498.829
3.465,499.267
3.47,498.829
3.475,498.829
3.48,499.267
3.485,499.044
3.49,499.267
3.495,498.829
3.5,499.267
3.505,499.267
3.51,499.044
3.515,499.044
3.52,499.044
3.525,499.482
3.53,498.829
3.535,498.829
3.54,498.829
3.545,499.044
3.55,499.267
3.555,499.044
3.56,499.044
3.565,499.044
3.57,499.044
3.575,499.044
3.58,499.044
3.585,499.267
3.59,499.267
3.595,499.044
3.6,499.044
3.605,499.267
3.61,498.829
3.615,499.044
3.62,498.829
3.625,499.044
3.63,499.482
3.635,498.829
3.64,499.482
3.645,499.267
3.65,498.829
3.655,499.044
3.66,499.267
3.665,499.482
3.67,499.267
3.675,499.044
3.68,498.614
3.685,499.044
3.69,498.829
3.695,498.829
3.7,499.267
3.705,499.267
3.71,498.829
3.715,499.044
3.72,499.267
3.725,499.044
3.73,499.044
3.735,499.044
3.74,499.482
3.745,499.044
3.75,499.267
3.755,499.044
3.76,499.267
3.765,499.044
3.77,499.267
3.775,499.044
3.78,498.829
3.785,499.267
3.79,499.267
3.795,499.267
3.8,499.267
3.805,499.482
3.81,498.829
3.815,499.267
3.82,498.829
3.825,498.829
3.83,499.267
3.835,499.044
3.84,499.267
3.845,499.267
3.85,499.267
3.855,499.267
3.86,498.829
3.865,499.044
3.87,499.044
3.875,498.614
3.88,499.482
3.885,499.044
3.89,499.267
3.895,499.267
3.9,499.044
3.905,499.044
3.91,499.044
3.915,498.829
3.92,499.044
3.925,499.267
3.93,499.482
3.935,499.267
3.94,499.044
3.945,499.044
3.95,499.267
3.955,499.044
3.96,499.267
3.965,499.482
3.97,499.267
3.975,499.044
3.98,499.267
3.985,499.267
3.99,499.044
3.995,499.482
4.0,499.267
4.005,499.482
4.01,499.267
4.015,499.044
4.02,498.829
4.025,499.044
4.03,499.267
4.035,499.267
4.04,499.044
4.045,499.267
4.05,499.482
4.055,499.044
4.06,499.044
4.065,499.267
4.07,498.829
4.075,499.044
4.08,499.267
4.085,499.267
4.09,499.044
4.095,499.267
4.1,499.267
4.105,498.829
4.11,499.044
4.115,499.267
4.12,499.267
4.125,499.267
4.13,499.044
4.135,499.044
4.14,498.829
4.145,499.482
4.15,499.267
4.155,499.267
4.16,499.267
4.165,499.267
4.17,499.044
4.175,499.482
4.18,499.267
4.185,499.267
4.19,499.267
4.195,498.829
4.2,499.044
4.205,499.267
4.21,499.044
4.215,499.267
4.22,499.697
4.225,499.044
4.23,498.829
4.235,498.829
4.24,499.267
4.245,499.267
4.25,499.267
4.255,499.044
4.26,499.267
4.265,499.697
4.27,499.044
4.275,499.044
4.28,499.267
4.285,499.044
4.29,498.829
4.295,499.267
4.3,499.267
4.305,499.044
4.31,499.044
4.315,499.044
4.32,499.267
4.325,499.482
4.33,499.267
4.335,499.044
4.34,499.267
4.345,499.044
4.35,499.044
4.355,499.482
4.36,499.267
4.365,499.267
4.37,498.829
4.375,499.267
4.38,499.044
4.385,499.697
4.39,499.267
4.395,499.267
4.4,499.044
4.405,499.267
4.41,499.044
4.415,499.267
4.42,499.267
4.425,499.044
4.43,499.267
4.435,499.267
4.44,499.044
4.445,499.044
4.45,499.044
4.455,499.267
4.46,499.482
4.465,499.267
4.47,499.044
4.475,499.267
4.48,499.267
4.485,499.044
4.49,499.267
4.495,499.267
4.5,499.044
4.505,499.482
4.51,499.267
4.515,499.267
4.52,499.482
4.525,499.267
4.53,499.267
4.535,499.267
4.54,499.044
4.545,499.482
4.55,499.044
4.555,499.044
4.56,499.267
4.565,499.267
4.57,499.044
4.575,499.044
4.58,499.267
4.585,499.697
4.59,499.044
4.595,499.044
4.6,498.829
4.605,499.482
4.61,499.267
4.615,499.267
4.62,498.829
4.625,499.044
4.63,499.267
4.635,499.267
4.64,499.92
4.645,499.697
4.65,499.267
4.655,499.044
4.66,499.044
4.665,499.044
4.67,499.482
4.675,499.697
4.68,499.482
4.685,499.697
4.69,499.267
4.695,498.829
4.7,499.044
4.705,499.267
4.71,499.267
4.715,499.482
4.72,499.697
4.725,499.482
4.73,499.267
4.735,499.044
4.74,499.267
4.745,499.267
4.75,499.482
4.755,499.482
4.76,499.482
4.765,499.267
4.77,499.267
4.775,498.829
4.78,499.697
4.785,499.267
4.79,499.482
4.795,499.044
4.8,499.044
4.805,499.044
4.81,499.044
4.815,499.482
4.82,499.482
4.825,499.482
4.83,499.482
4.835,499.267
4.84,499.267
4.845,499.482
4.85,499.482
4.855,499.267
4.86,499.044
4.865,499.044
4.87,499.267
4.875,499.267
4.88,499.267
4.885,499.267
4.89,499.482
4.895,499.044
4.9,499.267
4.905,499.267
4.91,499.267
4.915,499.044
4.92,499.482
4.925,499.482
4.93,499.482
4.935,499.267
4.94,499.482
4.945,499.482
4.95,499.267
4.955,499.482
4.96,498.829
4.965,499.267
4.97,499.267
4.975,499.267
4.98,499.267
4.985,499.482
4.99,499.267
4.995,499.267
5.0,499.267
5.005,499.267
5.01,499.267
5.015,499.267
5.02,499.044
5.025,499.482
5.03,499.482
5.035,499.267
5.04,499.267
5.045,499.044
5.05,499.044
5.055,499.267
5.06,499.697
5.065,499.482
5.07,499.482
5.075,499.267
5.08,499.482
5.085,499.044
5.09,499.482
5.095,499.482
5.1,499.267
5.105,499.697
5.11,499.697
5.115,499.044
5.12,499.267
5.125,499.044
5.13,499.482
5.135,499.044
5.14,499.482
5.145,499.482
5.15,499.482
5.155,499.267
5.16,499.044
5.165,499.267
5.17,499.044
5.175,499.267
5.18,499.267
5.185,499.267
5.19,499.482
5.195,499.044
5.2,499.482
5.205,499.482
5.21,499.044
5.215,499.044
5.22,499.267
5.225,499.697
5.23,499.267
5.235,499.267
5.24,499.267
5.245,499.267
5.25,499.267
5.255,499.482
5.26,499.482
5.265,499.482
5.27,499.267
5.275,499.267
5.28,499.482
5.285,499.267
5.29,499.044
5.295,499.267
5.3,499.044
5.305,499.267
5.31,499.482
5.315,499.267
5.32,499.697
5.325,499.482
5.33,499.267
5.335,499.267
5.34,499.482
5.345,499.482
5.35,499.267
5.355,499.267
5.36,499.267
5.365,499.482
5.37,499.044
5.375,499.482
5.38,499.482
5.385,499.482
5.39,499.697
5.395,499.482
5.4,499.482
5.405,499.044
5.41,499.267
5.415,499.267
5.42,499.267
5.425,499.482
5.43,499.044
5.435,499.482
5.44,499.482
5.445,499.482
5.45,499.267
5.455,499.044
5.46,499.044
5.465,499.482
5.47,499.482
5.475,499.267
5.48,499.92
5.485,499.482
5.49,499.482
5.495,499.482
5.5,499.267
5.505,499.482
5.51,499.697
5.515,499.267
5.52,499.482
5.525,499.482
5.53,499.267
5.535,499.044
5.54,499.697
5.545,499.482
5.55,499.482
5.555,499.044
5.56,498.829
5.565,496.218
5.57,491.871
5.575,483.176
5.58,477.746
5.585,470.135
5.59,464.267
5.595,460.796
5.6,448.622
5.605,441.011
5.61,437.101
5.615,432.316
5.62,429.928
5.625,427.316
5.63,424.49
5.635,419.06
5.64,413.622
5.645,402.109
5.65,392.539
5.655,374.283
5.66,359.506
5.665,334.729
5.67,316.464
5.675,288.646
5.68,269.737
5.685,242.348
5.69,224.307
5.695,199.092
5.7,182.794
5.705,160.191
5.71,146.711
5.715,127.149
5.72,115.843
5.725,100.199
5.73,90.199
5.735,76.942
5.74,72.81
5.745,75.199
5.75,72.372
5.755,69.984
5.76,70.199
5.765,69.331
5.77,69.116
5.775,70.199
5.78,70.851
5.785,72.157
5.79,72.81
5.795,74.116
5.8,75.851
5.805,77.157
5.81,78.248
5.815,79.769
5.82,81.289
5.825,83.24
5.83,84.769
5.835,86.289
5.84,87.587
5.845,89.331
5.85,90.414
5.855,91.066
5.86,91.719
5.865,92.587
5.87,93.24
5.875,93.24
5.88,93.463
5.885,93.678
5.89,93.463
5.895,93.463
5.9,93.678
5.905,93.025
5.91,92.81
5.915,92.81
5.92,92.587
5.925,92.372
5.93,92.157
5.935,91.934
5.94,91.719
5.945,91.504
5.95,91.504
5.955,90.851
5.96,91.066
5.965,91.066
5.97,91.066
5.975,91.504
5.98,91.289
5.985,92.157
5.99,92.372
5.995,92.587
6.0,93.025
6.005,93.463
6.01,93.025
6.015,93.463
6.02,93.893
6.025,93.678
6.03,93.678
6.035,93.893
6.04,94.108
6.045,93.893
6.05,93.893
6.055,94.331
6.06,94.331
6.065,94.546
6.07,94.546
6.075,95.199
6.08,95.414
6.085,95.199
6.09,95.414
6.095,95.199
6.1,94.984
6.105,94.984
6.11,94.984
6.115,94.984
6.12,95.199
6.125,95.851
6.13,95.414
6.135,95.414
6.14,95.199
6.145,95.636
6.15,95.199
6.155,95.199
6.16,95.414
6.165,95.199
6.17,95.414
6.175,95.199
6.18,95.199
6.185,96.066
6.19,96.066
6.195,95.851
6.2,96.281
6.205,96.504
6.21,96.504
6.215,96.504
6.22,96.934
6.225,97.157
6.23,96.934
6.235,97.157
6.24,96.719
6.245,96.934
6.25,97.157
6.255,96.719
6.26,96.719
6.265,97.157
6.27,96.934
6.275,97.157
6.28,96.934
6.285,97.587
6.29,97.587
6.295,97.587
6.3,97.81
6.305,98.025
6.31,97.81
6.315,96.934
6.32,97.81
6.325,97.372
6.33,97.157
6.335,97.157
6.34,97.157
6.345,97.587
6.35,97.81
6.355,97.372
6.36,98.025
6.365,98.025
6.37,97.372
6.375,97.81
6.38,97.587
6.385,98.025
6.39,97.372
6.395,97.587
6.4,97.587
6.405,97.587
6.41,97.157
6.415,97.372
6.42,96.934
6.425,97.81
6.43,97.372
6.435,97.587
6.44,97.587
6.445,97.372
6.45,97.372
6.455,96.934
6.46,97.157
6.465,97.157
6.47,96.719
6.475,97.157
6.48,97.372
6.485,97.372
6.49,97.81
6.495,97.372
6.5,98.025
6.505,98.455
6.51,98.455
6.515,99.108
6.52,98.893
6.525,98.678
6.53,98.893
6.535,98.678
6.54,98.893
6.545,99.108
6.55,98.893
6.555,98.893
6.56,99.108
6.565,99.108
6.57,99.108
6.575,98.678
6.58,99.331
6.585,99.546
6.59,99.331
6.595,99.331
6.6,99.331
6.605,99.108
6.61,99.331
6.615,98.893
6.62,99.331
6.625,99.108
6.63,99.108
6.635,98.893
6.64,99.331
6.645,99.331
6.65,99.546
6.655,99.546
6.66,99.331
6.665,99.546
6.67,99.984
6.675,99.546
6.68,99.331
6.685,99.761
6.69,99.761
6.695,99.761
6.7,100.199
6.705,100.628
6.71,100.414
6.715,100.414
6.72,100.628
6.725,100.628
6.73,100.414
6.735,100.199
6.74,100.414
6.745,100.199
6.75,98.678
6.755,98.24
6.76,98.025
6.765,97.372
6.77,97.372
6.775,97.81
6.78,98.025
6.785,98.455
6.79,98.455
6.795,98.455
6.8,99.108
6.805,98.893
6.81,98.678
6.815,98.678
6.82,98.678
6.825,98.678
6.83,98.893
6.835,98.893
6.84,98.678
6.845,99.331
6.85,99.546
6.855,99.331
6.86,99.546
6.865,99.761
6.87,99.984
6.875,99.761
6.88,100.199
6.885,99.984
6.89,99.984
6.895,99.761
6.9,99.546
6.905,99.761
6.91,99.546
6.915,99.331
6.92,99.331
6.925,99.761
6.93,99.761
6.935,99.546
6.94,99.984
6.945,100.199
6.95,99.761
6.955,99.761
6.96,99.984
6.965,99.761
6.97,99.546
6.975,99.331
6.98,99.331
6.985,99.546
6.99,98.893
6.995,99.546
7.0,99.331
7.005,99.761
7.01,99.761
7.015,99.761
7.02,100.199
7.025,100.414
7.03,100.414
7.035,99.984
7.04,99.331
7.045,99.984
7.05,99.546
7.055,99.331
7.06,99.984
7.065,99.546
7.07,99.761
7.075,99.331
7.08,99.546
7.085,99.984
7.09,99.761
7.095,99.984
7.1,99.761
7.105,99.984
7.11,99.761
7.115,99.331
7.12,99.546
7.125,99.761
7.13,99.761
7.135,99.331
7.14,99.984
7.145,99.761
7.15,99.546
7.155,99.331
7.16,99.984
7.165,100.199
7.17,99.984
7.175,100.199
7.18,99.984
7.185,99.761
7.19,99.761
7.195,99.761
7.2,99.761
7.205,99.331
7.21,99.331
7.215,99.761
7.22,99.761
7.225,100.199
7.23,99.984
7.235,100.199
7.24,99.984
7.245,100.199
7.25,99.761
7.255,99.761
7.26,99.761
7.265,99.761
7.27,99.761
7.275,99.546
7.28,99.331
7.285,99.546
7.29,99.331
7.295,99.331
7.3,99.761
7.305,99.761
7.31,99.761
7.315,99.984
7.32,99.761
7.325,99.984
7.33,99.984
7.335,99.546
7.34,100.199
7.345,99.761
7.35,99.546
7.355,99.984
7.36,100.199
7.365,100.628
7.37,100.414
7.375,100.851
7.38,101.066
7.385,101.066
7.39,100.414
7.395,100.414
7.4,99.984
7.405,100.199
7.41,99.984
7.415,99.331
7.42,99.331
7.425,99.546
7.43,99.546
7.435,99.331
7.44,99.331
7.445,99.546
7.45,99.331
7.455,99.546
7.46,99.546
7.465,99.984
7.47,99.331
7.475,99.331
7.48,99.331
7.485,99.761
7.49,99.331
7.495,99.331
7.5,99.546
7.505,99.546
7.51,99.546
7.515,99.761
7.52,99.761
7.525,99.984
7.53,100.199
7.535,100.414
7.54,99.984
7.545,100.414
7.55,99.984
7.555,99.761
7.56,99.761
7.565,99.546
7.57,99.761
7.575,99.761
7.58,99.761
7.585,100.199
7.59,99.984
7.595,100.199
7.6,100.414
7.605,100.199
7.61,100.414
7.615,99.984
7.62,99.984
7.625,100.199
7.63,96.934
7.635,99.108
7.64,100.414
7.645,101.066
7.65,100.414
7.655,98.678
7.66,99.331
7.665,101.934
7.67,102.587
7.675,98.24
7.68,98.025
7.685,101.504
7.69,101.066
7.695,99.761
7.7,100.199
7.705,99.984
7.71,99.761
7.715,100.628
7.72,100.851
7.725,99.108
7.73,99.546
7.735,100.628
7.74,101.066
7.745,99.761
7.75,99.546
7.755,100.199
7.76,100.199
7.765,100.851
7.77,100.414
7.775,99.546
7.78,99.984
7.785,99.984
7.79,100.199
7.795,99.331
7.8,99.761
7.805,100.199
7.81,100.199
7.815,100.199
7.82,100.199
7.825,100.628
7.83,99.761
7.835,100.414
7.84,100.414
7.845,99.984
7.85,99.761
7.855,99.761
7.86,99.984
7.865,99.984
7.87,99.546
7.875,100.414
7.88,99.984
7.885,100.199
7.89,100.628
7.895,100.628
7.9,100.414
7.905,100.851
7.91,100.414
7.915,100.628
7.92,100.628
7.925,100.851
7.93,100.414
7.935,100.414
7.94,100.851
7.945,100.628
7.95,101.066
7.955,100.851
7.96,100.851
7.965,100.414
7.97,100.414
7.975,99.984
7.98,99.761
7.985,99.108
7.99,99.108
7.995,98.893
8.0,98.455
8.005,98.455
8.01,98.678
8.015,98.678
8.02,99.546
8.025,99.984
8.03,100.851
8.035,101.066
8.04,100.851
8.045,101.281
8.05,100.628
8.055,100.628
8.06,100.199
8.065,100.199
8.07,99.108
8.075,98.455
8.08,98.678
8.085,98.455
8.09,98.678
8.095,98.455
8.1,98.455
8.105,99.108
8.11,99.331
8.115,99.108
8.12,99.331
8.125,99.984
8.13,99.546
8.135,99.761
8.14,99.546
8.145,99.546
8.15,99.984
8.155,99.546
8.16,99.984
8.165,100.199
8.17,100.199
8.175,100.199
8.18,100.628
8.185,100.851
8.19,100.628
8.195,100.414
8.2,100.414
8.205,100.414
8.21,99.984
8.215,99.761
8.22,99.761
8.225,100.199
8.23,99.984
8.235,99.984
8.24,99.761
8.245,100.414
8.25,99.984
8.255,100.199
8.26,100.199
8.265,99.761
8.27,100.199
8.275,99.984
8.28,99.546
8.285,100.199
8.29,99.546
8.295,99.761
8.3,99.546
8.305,100.199
8.31,100.199
8.315,99.761
8.32,100.199
8.325,100.414
8.33,100.414
8.335,100.199
8.34,99.984
8.345,100.414
8.35,100.199
8.355,99.761
8.36,99.546
8.365,99.331
8.37,99.546
8.375,99.761
8.38,99.761
8.385,100.199
8.39,99.984
8.395,99.984
8.4,100.414
8.405,100.628
8.41,100.414
8.415,100.199
8.42,99.761
8.425,100.199
8.43,99.984
8.435,99.761
8.44,99.984
8.445,99.761
8.45,99.761
8.455,99.546
8.46,99.984
8.465,99.984
8.47,100.199
8.475,100.199
8.48,100.199
8.485,99.984
8.49,100.414
8.495,99.984
8.5,99.761
8.505,99.984
8.51,99.761
8.515,99.761
8.52,99.984
8.525,99.984
8.53,100.199
8.535,100.199
8.54,99.984
8.545,100.628
8.55,100.199
8.555,99.984
8.56,100.414
8.565,100.628
8.57,99.984
8.575,99.761
8.58,99.761
8.585,99.984
8.59,99.984
8.595,99.984
8.6,99.984
8.605,100.199
8.61,99.984
8.615,99.984
8.62,99.984
8.625,100.199
8.63,100.414
8.635,100.199
8.64,100.199
8.645,100.414
8.65,100.628
8.655,100.851
8.66,101.066
8.665,101.281
8.67,100.851
8.675,100.851
8.68,100.851
8.685,101.066
8.69,100.851
8.695,100.628
8.7,99.761
8.705,99.761
8.71,99.108
8.715,98.893
8.72,99.331
8.725,98.455
8.73,99.331
8.735,98.893
8.74,98.24
8.745,98.893
8.75,98.893
8.755,99.108
8.76,99.761
8.765,99.761
8.77,101.066
8.775,99.108
8.78,99.331
8.785,100.199
8.79,99.984
8.795,99.761
8.8,100.199
8.805,99.761
8.81,99.984
8.815,100.628
8.82,100.628
8.825,100.628
8.83,99.761
8.835,100.628
8.84,100.628
8.845,100.414
8.85,100.628
8.855,100.199
8.86,99.761
8.865,100.414
8.87,99.984
8.875,99.546
8.88,100.199
8.885,100.199
8.89,99.984
8.895,100.199
8.9,100.199
8.905,100.199
8.91,100.414
8.915,99.984
8.92,100.199
8.925,100.199
8.93,99.761
8.935,99.984
8.94,100.199
8.945,99.984
8.95,99.761
8.955,99.984
8.96,99.984
8.965,100.199
8.97,99.984
8.975,99.984
8.98,100.628
8.985,100.199
8.99,100.414
8.995,100.199
9.0,100.199
9.005,100.628
9.01,99.984
9.015,99.546
9.02,99.546
9.025,99.761
9.03,99.984
9.035,99.761
9.04,99.984
9.045,99.984
9.05,100.199
9.055,100.199
9.06,100.414
9.065,100.414
9.07,100.199
9.075,100.199
9.08,99.761
9.085,100.199
9.09,100.199
9.095,99.984
9.1,99.984
9.105,100.414
9.11,99.984
9.115,100.199
9.12,100.414
9.125,100.628
9.13,100.414
9.135,99.761
9.14,100.199
9.145,100.199
9.15,100.199
9.155,99.761
9.16,99.984
9.165,100.628
9.17,100.628
9.175,100.414
9.18,100.628
9.185,100.851
9.19,101.066
9.195,101.066
9.2,101.934
9.205,101.934
9.21,101.719
9.215,101.504
9.22,100.851
9.225,100.851
9.23,100.199
9.235,99.761
9.24,99.761
9.245,99.984
9.25,99.331
9.255,99.331
9.26,99.331
9.265,99.331
9.27,99.331
9.275,99.108
9.28,99.331
9.285,99.108
9.29,98.893
9.295,98.455
9.3,98.24
9.305,98.025
9.31,98.24
9.315,98.025
9.32,98.24
9.325,98.893
9.33,99.108
9.335,99.331
9.34,99.546
9.345,99.984
9.35,100.199
9.355,99.984
9.36,99.761
9.365,99.761
9.37,99.331
9.375,99.761
9.38,99.546
9.385,99.546
9.39,99.331
9.395,99.331
9.4,99.761
9.405,99.984
9.41,99.984
9.415,100.199
9.42,99.984
9.425,100.414
9.43,99.761
9.435,100.199
9.44,99.984
9.445,99.984
9.45,99.984
9.455,99.546
9.46,99.761
9.465,100.199
9.47,99.761
9.475,99.761
9.48,99.984
9.485,100.414
9.49,100.414
9.495,100.199
9.5,100.199
9.505,100.199
9.51,99.761
9.515,99.984
9.52,100.199
9.525,99.761
9.53,99.984
9.535,99.546
9.54,99.984
9.545,100.199
9.55,99.984
9.555,99.984
9.56,100.414
9.565,100.199
9.57,100.414
9.575,99.984
9.58,99.761
9.585,99.761
9.59,99.546
9.595,99.984
9.6,99.761
9.605,99.761
9.61,99.546
9.615,99.761
9.62,100.199
9.625,100.199
9.63,100.199
9.635,100.199
9.64,100.199
9.645,100.628
9.65,99.984
9.655,99.546
9.66,99.761
9.665,99.761
9.67,99.984
9.675,99.546
9.68,99.984
9.685,99.546
9.69,100.199
9.695,100.199
9.7,99.984
9.705,100.414
9.71,100.628
9.715,100.199
9.72,100.199
9.725,100.628
9.73,100.414
9.735,100.199
9.74,100.414
9.745,100.199
9.75,100.199
9.755,99.546
9.76,99.984
9.765,99.984
9.77,99.984
9.775,100.199
9.78,100.199
9.785,100.414
9.79,99.984
9.795,99.761
9.8,99.761
9.805,99.331
9.81,99.331
9.815,99.546
9.82,99.331
9.825,99.331
9.83,99.761
9.835,99.331
9.84,99.984
9.845,100.199
9.85,100.199
9.855,99.984
9.86,100.199
9.865,99.984
9.87,99.984
9.875,99.984
9.88,98.893
9.885,100.628
9.89,99.546
9.895,101.719
9.9,99.984
9.905,101.719
9.91,101.281
9.915,99.546
9.92,100.628
9.925,101.066
9.93,100.199
9.935,100.628
9.94,99.761
9.945,100.414
9.95,100.414
9.955,99.761
9.96,99.331
9.965,98.678
9.97,98.678
9.975,98.893
9.98,98.678
9.985,99.108
9.99,98.455
9.995,98.893
10.0,98.678
10.005,99.331
10.01,98.893
10.015,99.108
10.02,99.761
10.025,99.546
10.03,99.331
10.035,99.761
10.04,99.761
10.045,100.414
10.05,100.414
10.055,100.414
10.06,100.199
10.065,100.199
10.07,100.414
10.075,100.414
10.08,100.414
10.085,100.199
10.09,100.199
10.095,100.414
10.1,100.199
10.105,99.984
10.11,99.761
10.115,99.546
10.12,99.761
10.125,99.761
10.13,99.761
10.135,100.199
10.14,100.199
10.145,100.628
10.15,100.414
10.155,100.199
10.16,99.984
10.165,99.984
10.17,99.984
10.175,99.984
10.18,99.546
10.185,99.984
10.19,99.761
10.195,99.331
10.2,100.199
10.205,100.414
10.21,100.199
10.215,100.628
10.22,100.414
10.225,100.414
10.23,100.199
10.235,99.984
10.24,99.984
10.245,99.984
10.25,99.331
10.255,99.331
10.26,99.331
10.265,99.761
10.27,99.761
10.275,99.546
10.28,99.761
10.285,100.199
10.29,100.199
10.295,100.414
10.3,99.984
10.305,100.199
10.31,100.414
10.315,100.199
10.32,99.761
10.325,99.984
10.33,99.984
10.335,99.761
10.34,99.761
10.345,100.199
10.35,100.628
10.355,99.761
10.36,100.628
10.365,100.628
10.37,100.628
10.375,100.414
10.38,100.414
10.385,100.414
10.39,99.984
10.395,99.761
10.4,99.984
10.405,99.984
10.41,99.761
10.415,99.761
10.42,99.984
10.425,99.984
10.43,99.984
10.435,100.414
10.44,100.414
10.445,100.414
10.45,100.199
10.455,100.199
10.46,100.199
10.465,100.628
10.47,100.414
10.475,100.628
10.48,100.414
10.485,101.066
10.49,101.066
10.495,100.851
10.5,100.851
10.505,100.628
10.51,100.628
10.515,100.628
10.52,100.414
10.525,100.199
10.53,99.984
10.535,99.546
10.54,99.546
10.545,99.331
10.55,99.761
10.555,99.546
10.56,99.761
10.565,99.984
10.57,99.984
10.575,100.199
10.58,99.984
10.585,99.761
10.59,99.761
10.595,99.108
10.6,99.331
10.605,99.546
10.61,99.108
10.615,98.893
10.62,99.108
10.625,99.331
10.63,99.546
10.635,99.108
10.64,99.331
10.645,99.761
10.65,99.761
10.655,100.199
10.66,99.984
10.665,100.199
10.67,100.199
10.675,100.199
10.68,100.414
10.685,100.199
10.69,99.984
10.695,99.546
10.7,99.761
10.705,100.199
10.71,100.414
10.715,100.628
10.72,100.414
10.725,100.628
10.73,100.414
10.735,100.199
10.74,100.199
10.745,100.414
10.75,99.761
10.755,99.761
10.76,99.546
10.765,99.546
10.77,99.984
10.775,99.984
10.78,99.984
10.785,100.199
10.79,100.199
10.795,100.199
10.8,100.414
10.805,100.414
10.81,100.199
10.815,100.414
10.82,100.199
10.825,100.199
10.83,99.984
10.835,99.761
10.84,99.761
10.845,99.761
10.85,99.761
10.855,99.984
10.86,99.984
10.865,100.199
10.87,100.199
10.875,100.199
10.88,100.414
10.885,99.984
10.89,100.414
10.895,99.984
10.9,99.984
10.905,100.199
10.91,99.984
10.915,99.984
10.92,100.199
10.925,99.984
10.93,99.984
10.935,100.414
10.94,100.628
10.945,100.414
10.95,100.199
10.955,100.199
10.96,100.628
10.965,100.199
10.97,99.984
10.975,99.761
10.98,99.761
10.985,99.761
10.99,99.984
10.995,99.984
11.0,100.414
11.005,100.414
11.01,100.414
11.015,100.199
11.02,100.414
11.025,100.628
11.03,101.504
11.035,98.025
11.04,98.893
11.045,101.066
11.05,100.199
11.055,100.414
11.06,99.546
11.065,99.761
11.07,100.851
11.075,100.628
11.08,100.199
11.085,99.761
11.09,99.761
11.095,100.851
11.1,100.628
11.105,99.546
11.11,99.761
11.115,101.066
11.12,101.281
11.125,101.066
11.13,101.066
11.135,100.851
11.14,101.504
11.145,101.504
11.15,101.281
11.155,99.984
11.16,99.761
11.165,100.851
11.17,100.199
11.175,99.761
11.18,99.108
11.185,99.331
11.19,99.331
11.195,99.108
11.2,99.331
11.205,99.108
11.21,99.331
11.215,99.331
11.22,99.984
11.225,99.331
11.23,99.546
11.235,99.761
11.24,99.761
11.245,99.984
11.25,99.761
11.255,99.546
11.26,99.546
11.265,99.761
11.27,99.331
11.275,99.761
11.28,99.546
11.285,99.984
11.29,99.761
11.295,99.984
11.3,99.761
11.305,100.414
11.31,99.984
11.315,100.199
11.32,99.984
11.325,100.414
11.33,99.984
11.335,99.984
11.34,99.984
11.345,99.984
11.35,99.761
11.355,99.546
11.36,99.546
11.365,99.984
11.37,99.984
11.375,100.414
11.38,100.414
11.385,100.414
11.39,100.414
11.395,100.199
11.4,100.414
11.405,100.199
11.41,99.984
11.415,99.984
11.42,99.761
11.425,99.761
11.43,99.761
11.435,99.984
11.44,100.199
11.445,100.199
11.45,100.414
11.455,99.984
11.46,100.414
11.465,99.984
11.47,99.546
11.475,99.761
11.48,99.761
11.485,99.984
11.49,99.984
11.495,99.546
11.5,99.761
11.505,99.761
11.51,99.984
11.515,99.984
11.52,100.199
11.525,100.414
11.53,99.984
11.535,100.199
11.54,100.199
11.545,99.984
11.55,99.984
11.555,99.761
11.56,99.331
11.565,99.761
11.57,99.761
11.575,99.761
11.58,99.984
11.585,99.984
11.59,100.199
11.595,100.199
11.6,100.199
11.605,100.199
11.61,100.628
11.615,99.984
11.62,99.984
11.625,99.546
11.63,99.984
11.635,99.546
11.64,99.331
11.645,99.331
11.65,99.546
11.655,99.761
11.66,99.984
11.665,99.984
11.67,100.414
11.675,99.984
11.68,100.199
11.685,100.414
11.69,100.199
11.695,99.984
11.7,99.984
11.705,99.761
11.71,99.546
11.715,99.331
11.72,99.761
11.725,99.984
11.73,99.984
11.735,99.984
11.74,100.199
11.745,99.984
11.75,100.199
11.755,99.984
11.76,100.414
11.765,101.066
11.77,101.066
11.775,101.281
11.78,100.851
11.785,100.851
11.79,100.851
11.795,100.851
11.8,101.066
11.805,101.281
11.81,101.066
11.815,100.851
11.82,100.851
11.825,100.414
11.83,99.546
11.835,99.331
11.84,99.108
11.845,99.108
11.85,98.455
11.855,98.24
11.86,97.81
11.865,98.24
11.87,98.455
11.875,98.455
11.88,98.678
11.885,99.108
11.89,99.331
11.895,99.108
11.9,99.331
11.905,99.546
11.91,99.331
11.915,99.331
11.92,99.331
11.925,99.761
11.93,99.761
11.935,99.761
11.94,99.761
11.945,99.984
11.95,100.199
11.955,100.199
11.96,100.414
11.965,100.199
11.97,100.628
11.975,100.414
11.98,99.984
11.985,100.628
11.99,100.414
11.995,100.199
12.0,100.199
12.005,100.199
12.01,99.984
12.015,100.199
12.02,100.199
12.025,100.628
12.03,100.414
12.035,100.199
12.04,100.414
12.045,100.199
12.05,100.199
12.055,99.984
12.06,99.984
12.065,99.761
12.07,99.546
12.075,99.331
12.08,99.546
12.085,99.761
12.09,99.761
12.095,99.984
12.1,99.984
12.105,100.199
12.11,100.199
12.115,100.199
12.12,99.984
12.125,100.199
12.13,99.984
12.135,99.984
12.14,101.066
12.145,99.331
12.15,103.24
12.155,100.414
12.16,99.761
12.165,98.678
12.17,100.414
12.175,101.281
12.18,100.199
12.185,98.455
12.19,98.678
12.195,101.504
12.2,101.281
12.205,98.455
12.21,97.81
12.215,100.628
12.22,100.851
12.225,99.331
12.23,99.108
12.235,99.761
12.24,99.761
12.245,101.066
12.25,100.851
12.255,99.331
12.26,99.331
12.265,100.851
12.27,100.199
12.275,99.331
12.28,99.761
12.285,99.984
12.29,99.984
12.295,99.761
12.3,99.761
12.305,99.984
12.31,100.199
12.315,100.414
12.32,100.414
12.325,100.199
12.33,100.199
12.335,100.414
12.34,100.414
12.345,99.761
12.35,100.199
12.355,99.984
12.36,100.199
12.365,100.414
12.37,100.628
12.375,100.199
12.38,100.199
12.385,101.066
12.39,101.066
12.395,100.851
12.4,100.851
12.405,100.851
12.41,100.414
12.415,100.414
12.42,100.414
12.425,99.761
12.43,99.761
12.435,99.546
12.44,99.984
12.445,100.628
12.45,100.628
12.455,99.331
12.46,95.851
12.465,94.984
12.47,93.678
12.475,92.157
12.48,92.157
12.485,91.719
12.49,90.851
12.495,90.414
12.5,88.893
12.505,87.81
12.51,85.851
12.515,84.546
12.52,82.595
12.525,81.504
12.53,79.546
12.535,77.81
12.54,76.074
12.545,75.421
12.55,73.248
12.555,71.942
12.56,69.984
12.565,69.116
12.57,67.157
12.575,65.851
12.58,64.116
12.585,62.81
12.59,61.289
12.595,59.554
12.6,57.81
12.605,56.942
12.61,54.984
12.615,53.686
12.62,52.165
12.625,51.289
12.63,49.339
12.635,47.818
12.64,46.289
12.645,45.421
12.65,43.686
12.655,42.165
12.66,40.859
12.665,39.554
12.67,37.818
12.675,36.727
12.68,35.207
12.685,34.339
12.69,32.603
12.695,31.297
12.7,29.554
12.705,28.901
12.71,26.95
12.715,26.082
12.72,24.554
12.725,23.471
12.73,22.165
12.735,20.859
12.74,19.124
12.745,18.471
12.75,16.95
12.755,15.644
12.76,14.124
12.765,13.256
12.77,11.735
12.775,10.644
12.78,9.339
12.785,8.471
12.79,6.735
12.795,5.644
12.8,4.124
12.805,3.471
12.81,2.173
12.815,0.867
12.82,-0.214
12.825,-0.867
12.83,-2.388
12.835,-3.256
12.84,-4.562
12.845,-5.214
12.85,-6.52
12.855,-7.388
12.86,-8.471
12.865,-9.562
12.87,-10.867
12.875,-11.512
12.88,-13.041
12.885,-13.471
12.89,-14.777
12.895,-15.644
12.9,-16.95
12.905,-18.033
12.91,-19.339
12.915,-20.207
12.92,-21.512
12.925,-21.95
12.93,-22.603
12.935,-22.603
12.94,-21.735
12.945,-21.512
12.95,-21.735
12.955,-21.735
12.96,-21.512
12.965,-21.512
12.97,-21.735
12.975,-21.297
12.98,-21.512
12.985,-21.512
12.99,-21.735
12.995,-21.512
13.0,-21.297
13.005,-21.735
13.01,-21.95
13.015,-21.735
13.02,-21.512
13.025,-21.735
13.03,-21.735
13.035,-21.735
13.04,-21.95
13.045,-21.95
13.05,-21.735
13.055,-21.95
13.06,-22.165
13.065,-21.735
13.07,-21.512
13.075,-21.95
13.08,-21.735
13.085,-21.512
13.09,-21.735
13.095,-21.735
13.1,-21.735
13.105,-21.735
13.11,-21.95
13.115,-21.735
13.12,-21.95
13.125,-21.95
13.13,-21.95
13.135,-22.165
13.14,-21.95
13.145,-21.512
13.15,-21.95
13.155,-21.735
13.16,-21.95
13.165,-21.95
13.17,-21.95
13.175,-21.95
13.18,-21.95
13.185,-22.165
13.19,-22.165
13.195,-22.38
13.2,-22.165
13.205,-22.818
13.21,-22.38
13.215,-22.603
13.22,-22.38
13.225,-22.38
13.23,-22.603
13.235,-21.512
13.24,-21.512
13.245,-21.735
13.25,-21.512
13.255,-21.082
13.26,-21.082
13.265,-19.992
13.27,-19.777
13.275,-20.429
13.28,-19.992
13.285,-19.562
13.29,-19.124
13.295,-19.339
13.3,-18.686
13.305,-18.909
13.31,-18.909
13.315,-18.471
13.32,-18.256
13.325,-18.256
13.33,-17.818
13.335,-17.818
13.34,-17.818
13.345,-17.818
13.35,-17.388
13.355,-17.603
13.36,-17.165
13.365,-17.165
13.37,-16.95
13.375,-17.165
13.38,-17.388
13.385,-16.735
13.39,-16.512
13.395,-16.95
13.4,-16.735
13.405,-16.735
13.41,-16.735
13.415,-16.297
13.42,-16.512
13.425,-16.082
13.43,-16.297
13.435,-16.297
13.44,-16.297
13.445,-16.082
13.45,-16.082
13.455,-16.082
13.46,-16.297
13.465,-16.082
13.47,-15.859
13.475,-16.082
13.48,-16.082
13.485,-15.859
13.49,-16.082
13.495,-16.082
13.5,-16.082
13.505,-15.859
13.51,-15.859
13.515,-15.859
13.52,-15.859
13.525,-15.644
13.53,-15.644
13.535,-15.644
13.54,-16.082
13.545,-15.644
13.55,-15.644
13.555,-15.644
13.56,-15.644
13.565,-15.859
13.57,-15.859
13.575,-15.429
13.58,-15.644
13.585,-15.429
13.59,-15.429
13.595,-15.644
13.6,-15.859
13.605,-15.429
13.61,-15.644
13.615,-15.644
13.62,-15.214
13.625,-15.644
13.63,-15.429
13.635,-15.429
13.64,-15.429
13.645,-15.429
13.65,-15.214
13.655,-15.429
13.66,-15.214
13.665,-15.214
13.67,-15.214
13.675,-15.429
13.68,-15.429
13.685,-15.429
13.69,-15.644
13.695,-15.644
13.7,-15.429
13.705,-15.429
13.71,-15.429
13.715,-15.429
13.72,-15.429
13.725,-15.214
13.73,-15.214
13.735,-15.644
13.74,-14.992
13.745,-15.214
13.75,-15.214
13.755,-15.429
13.76,-15.214
13.765,-14.992
13.77,-14.992
13.775,-15.214
13.78,-15.214
13.785,-14.992
13.79,-14.992
13.795,-15.214
13.8,-15.214
13.805,-14.992
13.81,-15.214
13.815,-15.214
13.82,-14.992
13.825,-14.992
13.83,-14.992
13.835,-15.214
13.84,-15.214
13.845,-15.214
13.85,-15.214
13.855,-15.214
13.86,-14.992
13.865,-14.992
13.87,-14.992
13.875,-14.992
13.88,-14.992
13.885,-14.992
13.89,-14.992
13.895,-15.214
13.9,-14.992
13.905,-14.992
13.91,-15.214
13.915,-14.992
13.92,-14.992
13.925,-14.992
13.93,-15.214
13.935,-15.214
13.94,-15.214
13.945,-15.214
13.95,-15.214
13.955,-15.214
13.96,-14.992
13.965,-14.992
13.97,-14.992
13.975,-15.214
13.98,-14.992
13.985,-14.992
13.99,-14.992
13.995,-14.992
14.0,-14.777
14.005,-14.562
14.01,-14.992
14.015,-14.992
14.02,-15.214
14.025,-14.992
14.03,-14.992
14.035,-14.992
14.04,-14.992
14.045,-14.992
14.05,-14.992
14.055,-14.992
14.06,-14.992
14.065,-14.992
14.07,-14.992
14.075,-14.992
14.08,-14.777
14.085,-14.992
14.09,-14.992
14.095,-14.777
14.1,-14.992
14.105,-14.777
14.11,-14.992
14.115,-14.777
14.12,-14.992
14.125,-14.777
14.13,-14.992
14.135,-14.992
14.14,-14.992
14.145,-14.777
14.15,-14.992
14.155,-14.992
14.16,-14.777
14.165,-14.992
14.17,-14.992
14.175,-14.992
14.18,-14.992
14.185,-14.992
14.19,-14.992
14.195,-14.992
14.2,-14.777
14.205,-14.777
14.21,-14.777
14.215,-14.992
14.22,-14.992
14.225,-14.992
14.23,-14.992
14.235,-14.992
14.24,-15.214
14.245,-14.992
14.25,-14.992
14.255,-14.992
14.26,-15.214
14.265,-14.777
14.27,-14.777
14.275,-14.777
14.28,-14.992
14.285,-14.777
14.29,-14.562
14.295,-15.214
14.3,-14.992
14.305,-14.992
14.31,-14.992
14.315,-14.992
14.32,-14.777
14.325,-14.777
14.33,-14.339
14.335,-14.992
14.34,-14.992
14.345,-14.992
14.35,-14.777
14.355,-15.214
14.36,-15.214
14.365,-14.777
14.37,-14.992
14.375,-14.992
14.38,-15.214
14.385,-14.992
14.39,-14.992
14.395,-14.992
14.4,-14.777
14.405,-14.992
14.41,-14.777
14.415,-14.992
14.42,-14.992
14.425,-14.777
14.43,-14.992
14.435,-14.992
14.44,-14.777
14.445,-14.992
14.45,-14.777
14.455,-14.992
14.46,-14.992
14.465,-14.777
14.47,-14.777
14.475,-14.992
14.48,-14.777
14.485,-14.562
14.49,-14.562
14.495,-14.992
14.5,-14.777
14.505,-14.777
14.51,-14.992
14.515,-14.777
14.52,-14.562
14.525,-14.992
14.53,-14.777
14.535,-14.777
14.54,-14.777
14.545,-14.777
14.55,-14.777
14.555,-14.992
14.56,-14.777
14.565,-14.777
14.57,-14.992
14.575,-14.992
14.58,-14.992
14.585,-14.777
14.59,-14.992
14.595,-14.992
14.6,-14.777
14.605,-14.562
14.61,-14.562
14.615,-14.992
14.62,-14.992
14.625,-14.777
14.63,-14.777


==> results/casestudy/393.csv <==
seconds,Inj1PrsAct
0.0,-13.471
0.005,-14.339
0.01,-14.339
0.015,-13.909
0.02,-13.471
0.025,-13.686
0.03,-14.124
0.035,-14.124
0.04,-13.686
0.045,-14.124
0.05,-13.909
0.055,-13.909
0.06,-13.686
0.065,-14.124
0.07,-13.909
0.075,-13.909
0.08,-13.909
0.085,-13.686
0.09,-13.909
0.095,-13.909
0.1,-14.124
0.105,-14.124
0.11,-13.909
0.115,-13.909
0.12,-13.909
0.125,-13.686
0.13,-14.124
0.135,-13.909
0.14,-13.909
0.145,-13.909
0.15,-14.124
0.155,-13.909
0.16,-13.909
0.165,-13.909
0.17,-14.124
0.175,-14.124
0.18,-13.909
0.185,-13.909
0.19,-14.124
0.195,-13.909
0.2,-13.686
0.205,-13.909
0.21,-13.686
0.215,-13.686
0.22,-14.124
0.225,-12.165
0.23,-8.041
0.235,0.0
0.24,3.471
0.245,11.512
0.25,15.429
0.255,26.512
0.26,40.207
0.265,60.636
0.27,72.372
0.275,86.504
0.28,105.199
0.285,126.496
0.29,140.191
0.295,153.017
0.3,161.273
0.305,174.53
0.31,185.183
0.315,198.662
0.32,207.133
0.325,215.183
0.33,220.175
0.335,225.175
0.34,229.522
0.345,231.918
0.35,235.613
0.355,240.39
0.36,243.654
0.365,249.307
0.37,252.133
0.375,257.348
0.38,260.39
0.385,264.084
0.39,266.91
0.395,271.042
0.4,274.084
0.405,279.299
0.41,282.563
0.415,288.861
0.42,292.555
0.425,298.646
0.43,303.646
0.435,310.382
0.44,315.812
0.445,321.902
0.45,326.25
0.455,332.985
0.46,337.547
0.465,344.068
0.47,348.853
0.475,355.159
0.48,359.936
0.485,367.332
0.49,373.415
0.495,383.415
0.5,390.589
0.505,414.498
0.51,440.358
0.515,487.093
0.52,514.482
0.525,546.648
0.53,562.515
0.535,581.64
0.54,592.292
0.545,604.896
0.55,611.202
0.555,619.243
0.56,623.813
0.565,628.375
0.57,630.979
0.575,632.285
0.58,620.764
0.585,594.904
0.59,572.945
0.595,541.433
0.6,525.78
0.605,508.829
0.61,503.176
0.615,499.92
0.62,499.482
0.625,501.441
0.63,501.218
0.635,501.871
0.64,502.093
0.645,501.218
0.65,501.218
0.655,500.788
0.66,500.135
0.665,499.92
0.67,499.482
0.675,498.829
0.68,499.267
0.685,498.391
0.69,498.391
0.695,497.746
0.7,497.961
0.705,497.093
0.71,496.871
0.715,497.093
0.72,496.871
0.725,497.093
0.73,497.308
0.735,497.308
0.74,497.523
0.745,497.523
0.75,497.746
0.755,497.308
0.76,497.523
0.765,497.093
0.77,496.871
0.775,496.871
0.78,497.523
0.785,497.093
0.79,497.308
0.795,497.093
0.8,497.308
0.805,497.523
0.81,496.871
0.815,496.656
0.82,497.308
0.825,497.093
0.83,496.871
0.835,497.093
0.84,497.093
0.845,496.656
0.85,496.871
0.855,496.871
0.86,496.871
0.865,497.093
0.87,496.656
0.875,496.871
0.88,496.871
0.885,496.871
0.89,497.093
0.895,496.656
0.9,496.871
0.905,496.871
0.91,496.656
0.915,496.656
0.92,497.093
0.925,496.871
0.93,496.656
0.935,496.656
0.94,497.093
0.945,497.093
0.95,496.871
0.955,496.656
0.96,496.871
0.965,496.656
0.97,496.656
0.975,496.656
0.98,497.093
0.985,496.871
0.99,497.093
0.995,496.871
1.0,497.093
1.005,496.656
1.01,496.656
1.015,496.656
1.02,497.308
1.025,497.308
1.03,497.093
1.035,496.441
1.04,497.093
1.045,496.871
1.05,496.656
1.055,497.308
1.06,497.308
1.065,496.871
1.07,496.871
1.075,496.871
1.08,497.093
1.085,497.093
1.09,496.656
1.095,497.308
1.1,496.871
1.105,496.871
1.11,496.871
1.115,496.871
1.12,497.308
1.125,497.093
1.13,496.871
1.135,497.308
1.14,496.871
1.145,497.308
1.15,497.093
1.155,497.093
1.16,497.308
1.165,496.871
1.17,497.093
1.175,497.308
1.18,497.523
1.185,497.308
1.19,496.871
1.195,497.093
1.2,497.308
1.205,497.308
1.21,497.308
1.215,497.308
1.22,497.308
1.225,497.523
1.23,497.093
1.235,497.523
1.24,497.308
1.245,497.093
1.25,497.093
1.255,497.523
1.26,497.523
1.265,497.523
1.27,497.093
1.275,497.093
1.28,497.308
1.285,497.093
1.29,497.308
1.295,497.523
1.3,497.523
1.305,497.308
1.31,497.308
1.315,497.308
1.32,497.746
1.325,497.093
1.33,497.093
1.335,497.308
1.34,497.746
1.345,497.308
1.35,497.523
1.355,497.308
1.36,497.746
1.365,497.746
1.37,497.308
1.375,497.308
1.38,497.308
1.385,497.746
1.39,497.523
1.395,497.523
1.4,497.308
1.405,497.523
1.41,497.093
1.415,497.746
1.42,497.523
1.425,497.746
1.43,497.308
1.435,497.523
1.44,497.746
1.445,497.746
1.45,497.746
1.455,497.308
1.46,497.746
1.465,497.746
1.47,497.308
1.475,497.961
1.48,497.523
1.485,497.523
1.49,497.746
1.495,497.523
1.5,497.746
1.505,497.961
1.51,497.746
1.515,497.308
1.52,497.523
1.525,497.523
1.53,497.746
1.535,497.746
1.54,497.961
1.545,497.746
1.55,497.523
1.555,497.523
1.56,497.746
1.565,497.961
1.57,497.961
1.575,497.961
1.58,497.746
1.585,497.746
1.59,497.746
1.595,497.961
1.6,497.961
1.605,497.523
1.61,497.746
1.615,497.961
1.62,497.961
1.625,497.961
1.63,497.746
1.635,498.176
1.64,497.961
1.645,497.961
1.65,497.961
1.655,497.746
1.66,497.746
1.665,498.176
1.67,497.961
1.675,497.961
1.68,497.961
1.685,497.961
1.69,497.961
1.695,498.176
1.7,498.176
1.705,498.176
1.71,498.176
1.715,497.961
1.72,497.961
1.725,498.391
1.73,497.746
1.735,498.176
1.74,498.391
1.745,497.961
1.75,497.961
1.755,497.961
1.76,498.176
1.765,498.176
1.77,497.961
1.775,497.961
1.78,498.176
1.785,497.961
1.79,497.746
1.795,497.746
1.8,498.176
1.805,497.961
1.81,497.746
1.815,497.961
1.82,497.961
1.825,497.961
1.83,498.176
1.835,498.176
1.84,498.391
1.845,498.176
1.85,497.746
1.855,498.176
1.86,498.391
1.865,497.961
1.87,498.176
1.875,498.391
1.88,498.176
1.885,498.176
1.89,498.176
1.895,498.176
1.9,498.391
1.905,498.391
1.91,498.176
1.915,498.176
1.92,498.176
1.925,498.176
1.93,497.961
1.935,498.391
1.94,498.391
1.945,498.176
1.95,497.961
1.955,498.176
1.96,498.176
1.965,498.176
1.97,498.391
1.975,498.391
1.98,497.961
1.985,498.614
1.99,498.176
1.995,498.176
2.0,498.614
2.005,498.391
2.01,498.391
2.015,498.391
2.02,498.391
2.025,498.614
2.03,498.391
2.035,498.391
2.04,498.829
2.045,498.391
2.05,498.176
2.055,498.176
2.06,498.391
2.065,498.391
2.07,498.176
2.075,498.391
2.08,498.614
2.085,498.614
2.09,498.391
2.095,498.176
2.1,498.391
2.105,498.176
2.11,498.391
2.115,498.176
2.12,498.614
2.125,498.391
2.13,498.391
2.135,498.176
2.14,498.176
2.145,498.176
2.15,498.614
2.155,498.614
2.16,498.614
2.165,498.614
2.17,498.391
2.175,497.961
2.18,498.614
2.185,498.391
2.19,498.391
2.195,498.614
2.2,498.829
2.205,498.391
2.21,498.391
2.215,497.961
2.22,498.614
2.225,498.614
2.23,498.614
2.235,498.829
2.24,498.614
2.245,498.391
2.25,498.176
2.255,498.614
2.26,498.391
2.265,498.614
2.27,498.391
2.275,498.176
2.28,498.614
2.285,498.614
2.29,498.614
2.295,498.614
2.3,498.614
2.305,498.391
2.31,498.176
2.315,498.176
2.32,498.391
2.325,498.614
2.33,498.391
2.335,498.391
2.34,498.391
2.345,498.614
2.35,498.391
2.355,498.391
2.36,498.176
2.365,498.614
2.37,498.391
2.375,498.614
2.38,498.829
2.385,498.829
2.39,498.614
2.395,497.961
2.4,498.829
2.405,498.614
2.41,498.614
2.415,498.391
2.42,498.614
2.425,498.614
2.43,498.614
2.435,498.614
2.44,498.829
2.445,498.391
2.45,498.391
2.455,498.391
2.46,498.614
2.465,498.614
2.47,498.391
2.475,498.391
2.48,498.829
2.485,498.614
2.49,498.614
2.495,498.391
2.5,498.176
2.505,498.614
2.51,498.829
2.515,498.614
2.52,498.829
2.525,498.614
2.53,498.614
2.535,498.614
2.54,498.391
2.545,498.829
2.55,498.614
2.555,498.391
2.56,498.176
2.565,498.829
2.57,498.829
2.575,498.829
2.58,498.829
2.585,498.614
2.59,498.614
2.595,498.614
2.6,498.614
2.605,498.829
2.61,498.391
2.615,498.829
2.62,498.614
2.625,498.391
2.63,498.614
2.635,498.614
2.64,498.614
2.645,498.829
2.65,498.614
2.655,498.614
2.66,499.044
2.665,498.829
2.67,499.044
2.675,498.176
2.68,498.614
2.685,498.391
2.69,498.391
2.695,498.614
2.7,499.044
2.705,499.044
2.71,498.391
2.715,498.391
2.72,498.829
2.725,498.614
2.73,498.614
2.735,499.267
2.74,498.614
2.745,498.829
2.75,498.614
2.755,498.614
2.76,498.614
2.765,498.614
2.77,498.614
2.775,498.829
2.78,498.614
2.785,499.044
2.79,498.391
2.795,498.614
2.8,498.614
2.805,498.391
2.81,499.044
2.815,498.614
2.82,498.829
2.825,498.829
2.83,498.391
2.835,498.614
2.84,498.829
2.845,498.614
2.85,498.829
2.855,498.391
2.86,498.614
2.865,498.829
2.87,498.829
2.875,498.614
2.88,498.829
2.885,498.829
2.89,498.391
2.895,498.829
2.9,498.829
2.905,498.829
2.91,498.614
2.915,498.614
2.92,498.614
2.925,498.391
2.93,498.829
2.935,499.267
2.94,499.044
2.945,499.044
2.95,498.614
2.955,498.829
2.96,498.614
2.965,498.829
2.97,499.044
2.975,498.614
2.98,499.267
2.985,498.614
2.99,498.829
2.995,499.044
3.0,498.829
3.005,498.614
3.01,498.614
3.015,498.829
3.02,498.614
3.025,498.829
3.03,498.614
3.035,498.829
3.04,498.614
3.045,498.829
3.05,498.614
3.055,498.829
3.06,498.829
3.065,498.829
3.07,499.044
3.075,498.829
3.08,498.829
3.085,499.044
3.09,498.391
3.095,498.614
3.1,499.267
3.105,499.044
3.11,498.829
3.115,498.829
3.12,499.044
3.125,498.614
3.13,498.829
3.135,499.044
3.14,499.267
3.145,499.044
3.15,499.044
3.155,498.829
3.16,499.044
3.165,498.829
3.17,498.829
3.175,498.614
3.18,499.044
3.185,499.044
3.19,499.044
3.195,498.829
3.2,499.044
3.205,498.614
3.21,498.829
3.215,498.829
3.22,499.044
3.225,499.044
3.23,499.044
3.235,498.829
3.24,499.044
3.245,499.267
3.25,498.829
3.255,499.267
3.26,499.044
3.265,498.829
3.27,498.829
3.275,498.391
3.28,498.829
3.285,499.044
3.29,498.829
3.295,499.044
3.3,499.044
3.305,499.267
3.31,498.614
3.315,498.614
3.32,498.829
3.325,499.044
3.33,498.829
3.335,498.829
3.34,499.267
3.345,498.829
3.35,498.829
3.355,498.829
3.36,498.829
3.365,498.614
3.37,499.044
3.375,498.614
3.38,498.829
3.385,499.044
3.39,498.829
3.395,498.829
3.4,498.829
3.405,499.044
3.41,498.829
3.415,498.829
3.42,499.267
3.425,499.482
3.43,498.614
3.435,499.044
3.44,498.829
3.445,499.044
3.45,499.044
3.455,499.044
3.46,499.044
3.465,498.829
3.47,498.829
3.475,498.829
3.48,499.044
3.485,499.267
3.49,499.044
3.495,498.829
3.5,499.044
3.505,498.829
3.51,498.829
3.515,498.829
3.52,499.482
3.525,499.044
3.53,498.829
3.535,499.044
3.54,499.044
3.545,499.044
3.55,499.044
3.555,498.829
3.56,499.044
3.565,499.044
3.57,499.044
3.575,499.044
3.58,499.044
3.585,498.829
3.59,498.829
3.595,498.829
3.6,499.044
3.605,499.044
3.61,499.044
3.615,499.044
3.62,499.482
3.625,498.829
3.63,498.829
3.635,499.044
3.64,499.482
3.645,499.044
3.65,498.829
3.655,498.829
3.66,499.044
3.665,499.044
3.67,499.044
3.675,499.044
3.68,499.044
3.685,499.267
3.69,498.829
3.695,498.829
3.7,498.614
3.705,498.829
3.71,499.044
3.715,498.829
3.72,499.267
3.725,499.267
3.73,498.829
3.735,499.044
3.74,499.267
3.745,499.267
3.75,498.829
3.755,498.829
3.76,499.482
3.765,498.829
3.77,499.044
3.775,499.044
3.78,499.482
3.785,499.044
3.79,498.829
3.795,498.829
3.8,499.267
3.805,499.482
3.81,499.267
3.815,499.044
3.82,499.044
3.825,499.267
3.83,498.829
3.835,499.044
3.84,499.482
3.845,499.044
3.85,499.044
3.855,499.044
3.86,499.044
3.865,499.267
3.87,499.267
3.875,499.267
3.88,499.267
3.885,499.267
3.89,499.044
3.895,499.044
3.9,499.267
3.905,499.267
3.91,499.044
3.915,499.044
3.92,499.044
3.925,498.829
3.93,498.829
3.935,499.267
3.94,499.044
3.945,499.044
3.95,498.829
3.955,499.044
3.96,499.267
3.965,498.829
3.97,498.829
3.975,499.044
3.98,499.267
3.985,499.267
3.99,499.044
3.995,499.044
4.0,499.044
4.005,499.044
4.01,499.044
4.015,499.267
4.02,499.482
4.025,499.044
4.03,498.829
4.035,498.614
4.04,499.044
4.045,499.044
4.05,499.044
4.055,498.829
4.06,499.044
4.065,499.267
4.07,499.482
4.075,499.267
4.08,499.044
4.085,499.044
4.09,498.829
4.095,499.044
4.1,499.267
4.105,499.267
4.11,499.267
4.115,499.044
4.12,499.482
4.125,499.267
4.13,499.267
4.135,499.044
4.14,499.267
4.145,499.267
4.15,498.829
4.155,499.044
4.16,498.829
4.165,499.044
4.17,499.044
4.175,499.044
4.18,499.267
4.185,499.482
4.19,499.267
4.195,498.829
4.2,499.044
4.205,499.482
4.21,499.044
4.215,499.267
4.22,499.482
4.225,498.829
4.23,498.829
4.235,499.044
4.24,499.267
4.245,499.482
4.25,498.829
4.255,499.044
4.26,498.829
4.265,499.267
4.27,499.044
4.275,499.044
4.28,499.482
4.285,499.267
4.29,499.044
4.295,499.267
4.3,499.267
4.305,499.044
4.31,499.044
4.315,498.829
4.32,499.482
4.325,499.267
4.33,499.044
4.335,498.829
4.34,499.044
4.345,499.482
4.35,499.267
4.355,499.044
4.36,499.267
4.365,499.044
4.37,498.829
4.375,499.044
4.38,499.044
4.385,499.482
4.39,499.482
4.395,499.482
4.4,499.267
4.405,499.044
4.41,499.044
4.415,499.482
4.42,499.267
4.425,499.482
4.43,499.044
4.435,499.267
4.44,499.267
4.445,499.697
4.45,499.267
4.455,499.267
4.46,499.267
4.465,499.482
4.47,498.829
4.475,499.482
4.48,499.482
4.485,499.482
4.49,499.482
4.495,499.267
4.5,499.267
4.505,499.482
4.51,499.267
4.515,499.267
4.52,499.482
4.525,499.267
4.53,499.267
4.535,499.267
4.54,499.267
4.545,498.829
4.55,499.044
4.555,499.267
4.56,499.482
4.565,499.267
4.57,498.829
4.575,499.697
4.58,499.482
4.585,499.044
4.59,499.044
4.595,499.044
4.6,499.267
4.605,499.267
4.61,499.267
4.615,499.267
4.62,499.482
4.625,499.267
4.63,499.044
4.635,498.829
4.64,499.482
4.645,499.482
4.65,499.044
4.655,499.482
4.66,499.482
4.665,499.044
4.67,499.044
4.675,499.267
4.68,499.267
4.685,499.267
4.69,499.267
4.695,499.267
4.7,499.482
4.705,499.267
4.71,499.482
4.715,499.267
4.72,499.044
4.725,499.267
4.73,499.044
4.735,499.482
4.74,499.267
4.745,499.044
4.75,499.267
4.755,499.044
4.76,499.482
4.765,499.482
4.77,499.267
4.775,499.267
4.78,499.044
4.785,499.267
4.79,499.267
4.795,499.267
4.8,499.267
4.805,499.482
4.81,499.044
4.815,499.044
4.82,499.044
4.825,499.482
4.83,499.482
4.835,499.482
4.84,499.482
4.845,499.267
4.85,499.267
4.855,499.044
4.86,499.267
4.865,499.697
4.87,499.267
4.875,499.267
4.88,499.267
4.885,499.267
4.89,499.482
4.895,499.267
4.9,499.267
4.905,499.482
4.91,499.267
4.915,499.044
4.92,499.267
4.925,499.267
4.93,499.267
4.935,499.267
4.94,499.267
4.945,499.267
4.95,499.267
4.955,499.267
4.96,499.482
4.965,499.482
4.97,499.482
4.975,499.267
4.98,499.044
4.985,499.044
4.99,499.044
4.995,498.829
5.0,499.267
5.005,499.482
5.01,499.267
5.015,499.267
5.02,499.267
5.025,499.267
5.03,499.267
5.035,499.267
5.04,499.267
5.045,499.482
5.05,499.044
5.055,499.044
5.06,498.829
5.065,499.482
5.07,499.697
5.075,499.267
5.08,499.267
5.085,499.267
5.09,499.044
5.095,499.044
5.1,499.267
5.105,499.267
5.11,499.044
5.115,499.482
5.12,499.482
5.125,499.267
5.13,499.267
5.135,499.044
5.14,499.482
5.145,499.267
5.15,499.482
5.155,499.482
5.16,499.044
5.165,499.267
5.17,499.267
5.175,499.044
5.18,499.482
5.185,499.482
5.19,499.697
5.195,499.267
5.2,499.267
5.205,499.482
5.21,498.829
5.215,499.267
5.22,499.267
5.225,499.482
5.23,499.482
5.235,499.044
5.24,499.267
5.245,499.267
5.25,499.044
5.255,499.267
5.26,499.482
5.265,499.697
5.27,499.482
5.275,499.267
5.28,499.482
5.285,499.267
5.29,499.267
5.295,499.267
5.3,499.267
5.305,499.267
5.31,499.267
5.315,499.482
5.32,499.482
5.325,499.267
5.33,499.267
5.335,499.267
5.34,499.267
5.345,499.482
5.35,499.044
5.355,499.267
5.36,499.267
5.365,499.044
5.37,499.267
5.375,499.482
5.38,499.482
5.385,499.267
5.39,499.482
5.395,499.267
5.4,499.482
5.405,499.482
5.41,499.267
5.415,499.044
5.42,499.482
5.425,499.482
5.43,499.044
5.435,499.482
5.44,499.267
5.445,499.482
5.45,499.044
5.455,499.267
5.46,499.267
5.465,499.267
5.47,499.267
5.475,499.482
5.48,499.697
5.485,499.697
5.49,499.267
5.495,499.267
5.5,499.697
5.505,499.482
5.51,499.044
5.515,499.044
5.52,499.267
5.525,499.267
5.53,499.482
5.535,499.482
5.54,499.482
5.545,499.267
5.55,499.482
5.555,499.482
5.56,499.482
5.565,499.482
5.57,499.267
5.575,498.829
5.58,498.829
5.585,497.523
5.59,494.044
5.595,485.573
5.6,480.135
5.605,472.093
5.61,466.011
5.615,459.92
5.62,450.358
5.625,442.531
5.63,438.184
5.635,432.969
5.64,429.928
5.645,427.316
5.65,425.366
5.655,421.019
5.66,416.449
5.665,406.457
5.67,397.539
5.675,381.242
5.68,367.977
5.685,343.853
5.69,325.812
5.695,297.34
5.7,278.216
5.705,249.737
5.71,231.042
5.715,204.315
5.72,187.356
5.725,163.447
5.73,148.885
5.735,129.323
5.74,118.017
5.745,101.719
5.75,92.157
5.755,80.851
5.76,84.331
5.765,79.546
5.77,76.719
5.775,74.331
5.78,73.025
5.785,72.81
5.79,73.248
5.795,73.248
5.8,73.678
5.805,75.421
5.81,76.289
5.815,78.463
5.82,79.769
5.825,81.719
5.83,83.463
5.835,85.414
5.84,87.157
5.845,88.893
5.85,89.984
5.855,92.372
5.86,93.025
5.865,94.108
5.87,94.984
5.875,95.851
5.88,96.066
5.885,96.504
5.89,96.504
5.895,96.504
5.9,96.504
5.905,96.934
5.91,96.719
5.915,96.281
5.92,95.851
5.925,95.636
5.93,95.636
5.935,95.199
5.94,94.761
5.945,93.893
5.95,93.463
5.955,93.24
5.96,93.463
5.965,93.24
5.97,93.24
5.975,93.24
5.98,93.893
5.985,93.678
5.99,93.893
5.995,94.984
6.0,94.984
6.005,94.984
6.01,94.984
6.015,94.984
6.02,95.636
6.025,95.851
6.03,95.199
6.035,95.414
6.04,94.761
6.045,94.984
6.05,94.984
6.055,95.199
6.06,94.984
6.065,94.984
6.07,95.199
6.075,95.199
6.08,95.199
6.085,94.984
6.09,95.199
6.095,95.414
6.1,95.636
6.105,95.851
6.11,96.066
6.115,96.504
6.12,96.719
6.125,96.719
6.13,97.157
6.135,96.934
6.14,97.157
6.145,97.157
6.15,97.372
6.155,96.719
6.16,96.934
6.165,97.157
6.17,96.934
6.175,96.934
6.18,97.157
6.185,96.934
6.19,97.372
6.195,97.372
6.2,97.157
6.205,97.372
6.21,97.157
6.215,97.587
6.22,97.157
6.225,96.934
6.23,97.157
6.235,96.719
6.24,97.157
6.245,97.372
6.25,97.372
6.255,97.157
6.26,97.372
6.265,97.587
6.27,97.587
6.275,97.372
6.28,97.587
6.285,97.587
6.29,97.157
6.295,96.934
6.3,96.934
6.305,96.719
6.31,96.066
6.315,95.851
6.32,96.066
6.325,95.851
6.33,96.066
6.335,96.504
6.34,96.504
6.345,96.719
6.35,96.719
6.355,96.934
6.36,97.587
6.365,97.587
6.37,97.587
6.375,98.025
6.38,98.025
6.385,98.24
6.39,98.678
6.395,98.678
6.4,99.331
6.405,99.331
6.41,99.108
6.415,99.331
6.42,99.331
6.425,99.546
6.43,98.893
6.435,99.331
6.44,99.108
6.445,98.893
6.45,98.678
6.455,98.678
6.46,98.678
6.465,99.331
6.47,98.893
6.475,98.893
6.48,99.108
6.485,98.893
6.49,99.331
6.495,99.546
6.5,99.331
6.505,99.761
6.51,99.108
6.515,99.108
6.52,99.108
6.525,99.331
6.53,99.108
6.535,99.108
6.54,99.108
6.545,99.546
6.55,99.546
6.555,99.108
6.56,99.984
6.565,99.546
6.57,99.761
6.575,99.331
6.58,99.984
6.585,99.984
6.59,99.984
6.595,99.984
6.6,99.984
6.605,100.199
6.61,99.984
6.615,99.984
6.62,100.199
6.625,99.984
6.63,99.331
6.635,99.984
6.64,99.984
6.645,99.761
6.65,99.546
6.655,99.546
6.66,98.893
6.665,98.455
6.67,98.455
6.675,98.455
6.68,97.157
6.685,97.372
6.69,96.934
6.695,97.157
6.7,97.81
6.705,97.81
6.71,98.025
6.715,98.24
6.72,98.455
6.725,98.893
6.73,98.678
6.735,98.678
6.74,99.108
6.745,99.108
6.75,99.108
6.755,99.331
6.76,99.331
6.765,100.199
6.77,99.761
6.775,99.984
6.78,100.199
6.785,100.199
6.79,100.414
6.795,100.199
6.8,99.984
6.805,100.199
6.81,99.761
6.815,99.761
6.82,99.984
6.825,99.761
6.83,99.331
6.835,99.546
6.84,99.984
6.845,99.984
6.85,99.984
6.855,99.761
6.86,99.546
6.865,99.984
6.87,99.546
6.875,99.546
6.88,99.546
6.885,99.108
6.89,99.108
6.895,99.546
6.9,99.761
6.905,99.331
6.91,99.761
6.915,99.761
6.92,99.984
6.925,99.984
6.93,100.199
6.935,99.984
6.94,99.984
6.945,99.984
6.95,99.331
6.955,99.546
6.96,99.546
6.965,99.761
6.97,99.331
6.975,99.331
6.98,99.761
6.985,99.984
6.99,99.984
6.995,99.984
7.0,99.984
7.005,100.199
7.01,100.628
7.015,99.761
7.02,99.984
7.025,99.546
7.03,99.546
7.035,99.546
7.04,99.546
7.045,99.761
7.05,99.761
7.055,99.984
7.06,99.984
7.065,99.984
7.07,99.984
7.075,100.199
7.08,100.199
7.085,100.414
7.09,99.546
7.095,99.984
7.1,99.984
7.105,99.984
7.11,99.761
7.115,99.761
7.12,100.414
7.125,99.984
7.13,99.984
7.135,100.199
7.14,99.546
7.145,99.984
7.15,99.546
7.155,99.984
7.16,99.546
7.165,99.546
7.17,99.984
7.175,99.984
7.18,100.628
7.185,100.199
7.19,99.546
7.195,99.984
7.2,100.199
7.205,99.761
7.21,99.984
7.215,99.761
7.22,100.199
7.225,100.199
7.23,99.546
7.235,99.761
7.24,100.414
7.245,100.199
7.25,100.851
7.255,100.851
7.26,101.066
7.265,101.504
7.27,101.281
7.275,101.281
7.28,101.719
7.285,101.504
7.29,101.281
7.295,101.066
7.3,100.628
7.305,99.984
7.31,99.331
7.315,98.678
7.32,97.81
7.325,97.81
7.33,97.587
7.335,97.587
7.34,97.81
7.345,98.025
7.35,97.81
7.355,98.24
7.36,98.455
7.365,98.893
7.37,98.893
7.375,98.893
7.38,98.893
7.385,99.331
7.39,99.108
7.395,99.331
7.4,99.984
7.405,99.546
7.41,100.199
7.415,100.199
7.42,100.628
7.425,100.628
7.43,100.628
7.435,100.851
7.44,100.628
7.445,100.628
7.45,99.984
7.455,99.984
7.46,100.199
7.465,100.199
7.47,99.761
7.475,99.761
7.48,99.761
7.485,99.984
7.49,99.984
7.495,99.984
7.5,100.414
7.505,100.199
7.51,99.761
7.515,100.199
7.52,99.984
7.525,99.984
7.53,99.984
7.535,99.761
7.54,99.761
7.545,99.984
7.55,99.984
7.555,99.761
7.56,99.984
7.565,99.984
7.57,99.984
7.575,99.984
7.58,100.199
7.585,99.984
7.59,99.984
7.595,99.546
7.6,99.984
7.605,99.761
7.61,99.546
7.615,99.546
7.62,99.546
7.625,99.546
7.63,99.761
7.635,99.761
7.64,99.984
7.645,100.414
7.65,100.199
7.655,100.199
7.66,100.199
7.665,100.199
7.67,100.199
7.675,99.984
7.68,99.984
7.685,99.761
7.69,99.761
7.695,100.199
7.7,100.199
7.705,100.199
7.71,100.199
7.715,100.199
7.72,100.628
7.725,100.414
7.73,99.984
7.735,99.984
7.74,99.761
7.745,99.761
7.75,99.546
7.755,99.546
7.76,99.761
7.765,99.761
7.77,99.546
7.775,99.984
7.78,99.984
7.785,99.984
7.79,99.984
7.795,100.414
7.8,99.984
7.805,100.199
7.81,100.199
7.815,99.761
7.82,100.199
7.825,99.761
7.83,99.546
7.835,99.546
7.84,99.761
7.845,99.984
7.85,99.984
7.855,99.984
7.86,99.984
7.865,100.414
7.87,100.199
7.875,100.199
7.88,100.199
7.885,99.984
7.89,99.984
7.895,100.199
7.9,100.628
7.905,100.851
7.91,101.504
7.915,102.587
7.92,103.025
7.925,102.802
7.93,102.587
7.935,102.157
7.94,101.934
7.945,101.719
7.95,100.851
7.955,99.546
7.96,98.678
7.965,98.455
7.97,97.372
7.975,97.372
7.98,97.587
7.985,98.025
7.99,97.587
7.995,98.025
8.0,98.24
8.005,98.455
8.01,98.678
8.015,98.893
8.02,99.108
8.025,99.761
8.03,99.331
8.035,99.108
8.04,99.331
8.045,99.761
8.05,99.984
8.055,99.761
8.06,100.199
8.065,100.414
8.07,100.414
8.075,100.414
8.08,101.066
8.085,100.851
8.09,100.414
8.095,100.851
8.1,100.628
8.105,100.414
8.11,99.761
8.115,99.761
8.12,99.984
8.125,99.984
8.13,99.761
8.135,99.984
8.14,100.414
8.145,99.984
8.15,99.984
8.155,100.414
8.16,99.984
8.165,100.199
8.17,99.761
8.175,99.546
8.18,99.984
8.185,99.761
8.19,99.546
8.195,99.331
8.2,99.984
8.205,99.761
8.21,99.984
8.215,99.984
8.22,100.199
8.225,100.199
8.23,99.984
8.235,99.984
8.24,100.199
8.245,100.628
8.25,99.984
8.255,99.984
8.26,99.761
8.265,99.984
8.27,99.984
8.275,99.984
8.28,100.628
8.285,100.628
8.29,100.199
8.295,100.414
8.3,100.628
8.305,100.628
8.31,100.628
8.315,100.199
8.32,100.199
8.325,100.414
8.33,99.761
8.335,99.761
8.34,99.984
8.345,99.546
8.35,99.984
8.355,99.984
8.36,99.984
8.365,100.199
8.37,99.984
8.375,100.199
8.38,100.414
8.385,100.199
8.39,100.199
8.395,100.199
8.4,99.984
8.405,99.984
8.41,99.984
8.415,99.984
8.42,100.199
8.425,100.628
8.43,100.628
8.435,100.851
8.44,100.851
8.445,100.851
8.45,101.066
8.455,100.851
8.46,100.199
8.465,100.414
8.47,100.414
8.475,101.066
8.48,101.066
8.485,100.199
8.49,100.628
8.495,100.414
8.5,100.414
8.505,100.414
8.51,100.628
8.515,100.851
8.52,100.628
8.525,100.414
8.53,100.199
8.535,99.984
8.54,99.761
8.545,100.199
8.55,100.414
8.555,100.199
8.56,100.199
8.565,99.984
8.57,99.984
8.575,100.199
8.58,99.984
8.585,99.984
8.59,99.108
8.595,98.025
8.6,98.24
8.605,98.025
8.61,97.81
8.615,98.025
8.62,97.587
8.625,98.24
8.63,98.24
8.635,98.678
8.64,98.893
8.645,99.331
8.65,99.546
8.655,99.546
8.66,99.984
8.665,100.199
8.67,99.984
8.675,100.414
8.68,99.984
8.685,100.414
8.69,100.199
8.695,100.199
8.7,100.628
8.705,100.414
8.71,100.414
8.715,100.628
8.72,100.628
8.725,100.628
8.73,100.414
8.735,100.199
8.74,100.851
8.745,100.851
8.75,99.984
8.755,100.199
8.76,99.984
8.765,99.761
8.77,99.761
8.775,99.546
8.78,99.984
8.785,99.984
8.79,99.984
8.795,99.761
8.8,99.984
8.805,99.984
8.81,99.984
8.815,99.984
8.82,99.984
8.825,99.984
8.83,99.761
8.835,99.108
8.84,99.761
8.845,99.546
8.85,99.546
8.855,99.546
8.86,99.984
8.865,99.984
8.87,100.199
8.875,100.199
8.88,100.414
8.885,100.199
8.89,100.199
8.895,100.414
8.9,100.414
8.905,99.761
8.91,99.984
8.915,99.984
8.92,100.414
8.925,100.199
8.93,99.984
8.935,99.984
8.94,100.414
8.945,100.628
8.95,100.414
8.955,100.414
8.96,99.984
8.965,100.414
8.97,99.984
8.975,99.761
8.98,99.984
8.985,99.984
8.99,99.761
8.995,99.761
9.0,99.984
9.005,100.199
9.01,100.199
9.015,99.984
9.02,100.414
9.025,100.414
9.03,100.628
9.035,100.414
9.04,99.984
9.045,99.761
9.05,99.761
9.055,99.546
9.06,100.199
9.065,100.199
9.07,100.199
9.075,100.199
9.08,99.984
9.085,100.414
9.09,100.414
9.095,99.984
9.1,100.628
9.105,100.414
9.11,100.199
9.115,100.628
9.12,100.199
9.125,100.199
9.13,100.199
9.135,100.628
9.14,100.628
9.145,100.851
9.15,101.504
9.155,101.934
9.16,102.587
9.165,101.934
9.17,101.281
9.175,100.851
9.18,100.851
9.185,100.851
9.19,100.851
9.195,100.851
9.2,100.628
9.205,100.199
9.21,99.984
9.215,99.546
9.22,98.893
9.225,99.108
9.23,98.678
9.235,98.24
9.24,98.893
9.245,98.24
9.25,98.025
9.255,97.587
9.26,98.24
9.265,98.24
9.27,97.81
9.275,98.24
9.28,98.455
9.285,98.678
9.29,98.678
9.295,99.108
9.3,99.546
9.305,99.761
9.31,99.984
9.315,99.984
9.32,100.199
9.325,100.414
9.33,100.199
9.335,99.984
9.34,100.628
9.345,100.414
9.35,99.984
9.355,100.199
9.36,100.414
9.365,100.414
9.37,100.628
9.375,100.414
9.38,100.851
9.385,100.414
9.39,100.199
9.395,100.414
9.4,99.984
9.405,99.984
9.41,99.984
9.415,99.984
9.42,100.199
9.425,99.984
9.43,99.761
9.435,99.984
9.44,100.199
9.445,100.414
9.45,100.628
9.455,100.414
9.46,99.984
9.465,100.199
9.47,99.761
9.475,99.761
9.48,100.414
9.485,99.984
9.49,99.761
9.495,99.761
9.5,99.984
9.505,99.984
9.51,99.984
9.515,100.414
9.52,100.414
9.525,100.414
9.53,100.414
9.535,100.414
9.54,99.984
9.545,99.984
9.55,99.761
9.555,99.984
9.56,99.984
9.565,99.761
9.57,99.546
9.575,99.761
9.58,99.984
9.585,99.984
9.59,99.984
9.595,100.414
9.6,99.984
9.605,99.761
9.61,100.199
9.615,99.984
9.62,100.199
9.625,99.984
9.63,99.546
9.635,99.761
9.64,99.984
9.645,99.984
9.65,99.984
9.655,99.984
9.66,99.984
9.665,100.199
9.67,100.199
9.675,99.984
9.68,100.414
9.685,100.628
9.69,99.984
9.695,100.199
9.7,100.199
9.705,100.628
9.71,100.628
9.715,101.066
9.72,101.281
9.725,101.281
9.73,101.066
9.735,101.504
9.74,101.066
9.745,101.066
9.75,100.628
9.755,100.628
9.76,100.851
9.765,100.628
9.77,99.984
9.775,99.761
9.78,99.761
9.785,99.331
9.79,98.893
9.795,99.546
9.8,99.546
9.805,99.761
9.81,99.546
9.815,99.761
9.82,99.761
9.825,99.546
9.83,99.984
9.835,99.546
9.84,99.984
9.845,99.546
9.85,99.108
9.855,98.893
9.86,99.108
9.865,98.678
9.87,98.893
9.875,98.678
9.88,98.893
9.885,99.331
9.89,99.331
9.895,99.546
9.9,99.761
9.905,99.546
9.91,99.761
9.915,99.761
9.92,99.546
9.925,99.984
9.93,99.761
9.935,99.761
9.94,99.984
9.945,100.199
9.95,99.984
9.955,100.414
9.96,100.199
9.965,100.199
9.97,99.984
9.975,99.984
9.98,100.414
9.985,100.199
9.99,99.761
9.995,99.984
10.0,99.984
10.005,99.984
10.01,100.199
10.015,100.199
10.02,99.984
10.025,100.414
10.03,100.414
10.035,99.984
10.04,100.414
10.045,100.199
10.05,100.199
10.055,99.984
10.06,99.984
10.065,100.199
10.07,99.761
10.075,99.761
10.08,100.199
10.085,99.761
10.09,100.199
10.095,99.984
10.1,100.199
10.105,100.414
10.11,99.984
10.115,99.984
10.12,100.199
10.125,100.199
10.13,99.984
10.135,100.199
10.14,99.984
10.145,100.199
10.15,99.984
10.155,100.199
10.16,100.414
10.165,100.199
10.17,100.199
10.175,99.984
10.18,100.414
10.185,100.199
10.19,100.199
10.195,100.199
10.2,99.984
10.205,100.199
10.21,99.546
10.215,99.761
10.22,99.984
10.225,99.984
10.23,99.984
10.235,100.199
10.24,100.414
10.245,99.984
10.25,100.414
10.255,99.984
10.26,100.414
10.265,99.984
10.27,99.984
10.275,99.761
10.28,99.546
10.285,99.984
10.29,99.761
10.295,99.984
10.3,99.984
10.305,100.199
10.31,99.984
10.315,99.984
10.32,100.199
10.325,100.199
10.33,99.984
10.335,100.199
10.34,99.984
10.345,99.761
10.35,99.761
10.355,99.331
10.36,99.546
10.365,99.984
10.37,99.761
10.375,99.546
10.38,99.984
10.385,99.984
10.39,99.984
10.395,100.414
10.4,100.199
10.405,100.199
10.41,99.984
10.415,99.761
10.42,99.761
10.425,99.984
10.43,99.546
10.435,99.984
10.44,100.199
10.445,99.984
10.45,100.199
10.455,100.414
10.46,100.851
10.465,100.628
10.47,100.414
10.475,100.199
10.48,100.414
10.485,100.628
10.49,99.984
10.495,99.984
10.5,99.761
10.505,99.331
10.51,99.331
10.515,99.546
10.52,99.761
10.525,99.546
10.53,99.761
10.535,99.984
10.54,99.984
10.545,99.984
10.55,99.984
10.555,99.984
10.56,99.984
10.565,99.761
10.57,99.761
10.575,99.761
10.58,99.761
10.585,100.414
10.59,99.984
10.595,99.984
10.6,99.984
10.605,100.199
10.61,100.199
10.615,100.199
10.62,100.199
10.625,100.199
10.63,99.761
10.635,99.984
10.64,99.761
10.645,99.761
10.65,99.761
10.655,99.546
10.66,100.414
10.665,100.199
10.67,99.984
10.675,99.984
10.68,100.414
10.685,100.199
10.69,100.414
10.695,100.628
10.7,100.414
10.705,99.984
10.71,99.761
10.715,99.984
10.72,100.414
10.725,100.414
10.73,99.984
10.735,99.984
10.74,100.414
10.745,100.414
10.75,99.984
10.755,99.984
10.76,100.199
10.765,100.199
10.77,99.761
10.775,99.761
10.78,99.984
10.785,99.761
10.79,99.546
10.795,99.546
10.8,99.546
10.805,100.199
10.81,99.761
10.815,99.761
10.82,99.984
10.825,99.984
10.83,99.984
10.835,100.199
10.84,99.984
10.845,100.414
10.85,99.546
10.855,99.761
10.86,99.984
10.865,99.546
10.87,99.761
10.875,99.984
10.88,99.984
10.885,100.199
10.89,99.761
10.895,100.199
10.9,100.414
10.905,99.984
10.91,100.199
10.915,100.199
10.92,99.984
10.925,99.984
10.93,99.761
10.935,99.984
10.94,100.628
10.945,99.984
10.95,97.372
10.955,95.636
10.96,93.24
10.965,92.587
10.97,91.066
10.975,91.289
10.98,90.636
10.985,89.761
10.99,88.24
10.995,87.157
11.0,85.414
11.005,84.331
11.01,82.157
11.015,80.851
11.02,79.331
11.025,78.463
11.03,76.074
11.035,74.769
11.04,72.81
11.045,71.727
11.05,69.554
11.055,68.678
11.06,67.157
11.065,65.636
11.07,63.901
11.075,62.38
11.08,60.859
11.085,59.984
11.09,57.595
11.095,56.727
11.1,54.984
11.105,53.901
11.11,52.165
11.115,50.859
11.12,49.339
11.125,48.033
11.13,46.512
11.135,45.421
11.14,43.686
11.145,42.595
11.15,41.074
11.155,39.769
11.16,38.033
11.165,37.38
11.17,35.421
11.175,34.339
11.18,32.818
11.185,31.727
11.19,29.992
11.195,29.124
11.2,27.603
11.205,26.727
11.21,24.992
11.215,24.124
11.22,22.38
11.225,21.512
11.23,19.562
11.235,19.124
11.24,17.603
11.245,16.512
11.25,14.992
11.255,13.686
11.26,12.603
11.265,11.95
11.27,9.992
11.275,8.909
11.28,7.818
11.285,6.95
11.29,5.429
11.295,4.347
11.3,3.041
11.305,2.173
11.31,0.429
11.315,0.0
11.32,-1.082
11.325,-1.735
11.33,-2.818
11.335,-3.694
11.34,-4.777
11.345,-6.082
11.35,-7.388
11.355,-8.256
11.36,-9.562
11.365,-10.214
11.37,-11.735
11.375,-12.603
11.38,-13.686
11.385,-14.562
11.39,-16.297
11.395,-16.735
11.4,-18.256
11.405,-18.909
11.41,-19.992
11.415,-20.644
11.42,-21.95
11.425,-22.603
11.43,-23.033
11.435,-22.818
11.44,-22.603
11.445,-22.818
11.45,-22.818
11.455,-22.818
11.46,-22.603
11.465,-22.38
11.47,-22.603
11.475,-22.818
11.48,-22.38
11.485,-22.603
11.49,-22.818
11.495,-23.033
11.5,-22.818
11.505,-22.818
11.51,-22.818
11.515,-23.256
11.52,-22.603
11.525,-23.033
11.53,-22.603
11.535,-23.033
11.54,-22.818
11.545,-22.603
11.55,-23.256
11.555,-23.033
11.56,-23.033
11.565,-22.818
11.57,-23.256
11.575,-23.033
11.58,-23.033
11.585,-23.033
11.59,-23.256
11.595,-23.471
11.6,-23.033
11.605,-23.471
11.61,-23.033
11.615,-23.256
11.62,-23.033
11.625,-23.471
11.63,-23.256
11.635,-23.471
11.64,-23.256
11.645,-23.033
11.65,-23.471
11.655,-23.471
11.66,-23.471
11.665,-23.471
11.67,-23.686
11.675,-23.686
11.68,-23.256
11.685,-23.471
11.69,-23.256
11.695,-23.471
11.7,-23.471
11.705,-23.471
11.71,-23.471
11.715,-23.471
11.72,-23.033
11.725,-23.471
11.73,-23.471
11.735,-23.033
11.74,-22.603
11.745,-22.165
11.75,-21.95
11.755,-21.735
11.76,-21.082
11.765,-20.859
11.77,-20.644
11.775,-20.429
11.78,-19.992
11.785,-19.562
11.79,-19.562
11.795,-19.124
11.8,-19.124
11.805,-19.124
11.81,-18.909
11.815,-18.686
11.82,-18.686
11.825,-18.033
11.83,-18.033
11.835,-17.818
11.84,-17.818
11.845,-17.818
11.85,-17.818
11.855,-17.818
11.86,-17.388
11.865,-17.388
11.87,-17.165
11.875,-17.165
11.88,-17.165
11.885,-17.388
11.89,-16.95
11.895,-16.95
11.9,-16.512
11.905,-16.512
11.91,-16.735
11.915,-16.512
11.92,-16.297
11.925,-16.512
11.93,-16.297
11.935,-16.297
11.94,-16.297
11.945,-16.297
11.95,-16.297
11.955,-16.297
11.96,-16.297
11.965,-15.859
11.97,-16.297
11.975,-16.297
11.98,-15.859
11.985,-16.082
11.99,-16.297
11.995,-15.859
12.0,-15.859
12.005,-16.297
12.01,-15.644
12.015,-15.859
12.02,-15.644
12.025,-15.859
12.03,-15.644
12.035,-15.859
12.04,-15.429
12.045,-15.429
12.05,-16.082
12.055,-15.644
12.06,-15.644
12.065,-15.644
12.07,-15.644
12.075,-15.644
12.08,-15.429
12.085,-15.429
12.09,-15.644
12.095,-15.429
12.1,-15.214
12.105,-15.429
12.11,-15.644
12.115,-15.429
12.12,-15.214
12.125,-15.214
12.13,-15.429
12.135,-15.429
12.14,-15.429
12.145,-15.429
12.15,-15.429
12.155,-15.429
12.16,-15.214
12.165,-15.214
12.17,-15.429
12.175,-15.214
12.18,-15.214
12.185,-15.214
12.19,-15.429
12.195,-15.429
12.2,-14.992
12.205,-15.214
12.21,-14.992
12.215,-15.214
12.22,-14.777
12.225,-15.214
12.23,-15.429
12.235,-15.214
12.24,-15.429
12.245,-15.214
12.25,-14.992
12.255,-14.992
12.26,-14.992
12.265,-14.992
12.27,-15.214
12.275,-14.992
12.28,-14.992
12.285,-14.992
12.29,-14.992
12.295,-15.214
12.3,-14.777
12.305,-14.992
12.31,-14.992
12.315,-14.992
12.32,-14.992
12.325,-14.992
12.33,-15.429
12.335,-15.214
12.34,-14.992
12.345,-14.992
12.35,-14.992
12.355,-14.992
12.36,-14.992
12.365,-14.992
12.37,-14.992
12.375,-14.992
12.38,-14.992
12.385,-14.777
12.39,-14.992
12.395,-14.992
12.4,-14.777
12.405,-14.992
12.41,-14.992
12.415,-14.992
12.42,-14.992
12.425,-14.992
12.43,-14.992
12.435,-14.777
12.44,-14.777
12.445,-14.777
12.45,-14.992
12.455,-14.992
12.46,-14.777
12.465,-14.562
12.47,-14.777
12.475,-14.777
12.48,-14.777
12.485,-14.777
12.49,-14.992
12.495,-14.992
12.5,-14.777
12.505,-14.777
12.51,-14.992
12.515,-14.992
12.52,-14.562
12.525,-14.562
12.53,-14.992
12.535,-14.992
12.54,-14.992
12.545,-14.777
12.55,-14.992
12.555,-14.562
12.56,-14.777
12.565,-14.562
12.57,-14.777
12.575,-14.777
12.58,-14.562
12.585,-14.562
12.59,-14.777
12.595,-14.777
12.6,-14.562
12.605,-14.562
12.61,-14.777
12.615,-14.992
12.62,-14.562
12.625,-14.562
12.63,-14.562
12.635,-14.992
12.64,-14.339
12.645,-14.777
12.65,-14.777
12.655,-14.992
12.66,-14.562
12.665,-14.562
12.67,-14.777
12.675,-14.777
12.68,-14.562
12.685,-14.777
12.69,-14.777
12.695,-14.777
12.7,-14.777
12.705,-14.777
12.71,-14.777
12.715,-14.777
12.72,-14.562
12.725,-14.562
12.73,-14.777
12.735,-14.777
12.74,-14.777
12.745,-14.777
12.75,-14.777
12.755,-14.777
12.76,-14.562
12.765,-14.777
12.77,-14.777
12.775,-14.777
12.78,-14.562
12.785,-14.992
12.79,-14.777
12.795,-14.992
12.8,-14.777
12.805,-14.339
12.81,-14.992
12.815,-14.777
12.82,-14.562
12.825,-14.562
12.83,-14.777
12.835,-14.777
12.84,-14.562
12.845,-14.562
12.85,-14.777
12.855,-14.777
12.86,-14.777
12.865,-14.777
12.87,-14.777
12.875,-14.562
12.88,-14.562
12.885,-14.339
12.89,-14.562
12.895,-14.562
12.9,-14.562
12.905,-14.777
12.91,-14.777
12.915,-14.992
12.92,-14.777
12.925,-14.339
12.93,-14.339
12.935,-14.562
12.94,-14.339
12.945,-14.562
12.95,-14.562
12.955,-14.777
12.96,-14.339
12.965,-14.777
12.97,-14.777
12.975,-14.562
12.98,-14.562
12.985,-14.562
12.99,-14.562
12.995,-14.562
13.0,-14.777
13.005,-14.777
13.01,-14.562
13.015,-14.562
13.02,-14.562
13.025,-14.562
13.03,-14.562
13.035,-14.777
13.04,-14.339
13.045,-14.562
13.05,-14.562
13.055,-14.562
13.06,-14.562
13.065,-14.777
13.07,-14.777
13.075,-14.992
13.08,-14.562
13.085,-14.777
13.09,-14.777
13.095,-14.777
13.1,-14.777
13.105,-14.562
13.11,-14.777
13.115,-14.562
13.12,-14.562
13.125,-14.339
13.13,-14.562
13.135,-14.562
13.14,-14.339
13.145,-14.562
13.15,-14.777
13.155,-14.339
13.16,-14.562
13.165,-14.562
13.17,-14.339
13.175,-14.992
13.18,-14.562
13.185,-14.562
13.19,-14.562
13.195,-14.562
13.2,-14.562
13.205,-14.562
13.21,-14.562
13.215,-14.562
13.22,-14.562
13.225,-14.562
13.23,-14.562
13.235,-14.777
13.24,-14.339
13.245,-14.562
13.25,-14.562
13.255,-14.339
13.26,-14.339
13.265,-14.562
13.27,-14.777
13.275,-14.777
13.28,-14.339
13.285,-14.339
13.29,-14.777
13.295,-14.562
13.3,-14.339
13.305,-14.339
13.31,-14.777
13.315,-14.562
13.32,-14.339
13.325,-14.562
13.33,-14.562
13.335,-14.562
13.34,-14.339
13.345,-14.339
13.35,-14.562
13.355,-14.339
13.36,-14.124
13.365,-14.339
13.37,-14.562
13.375,-14.562
13.38,-14.339
13.385,-14.339
13.39,-14.777
13.395,-14.562
13.4,-14.339
13.405,-14.562
13.41,-14.339
13.415,-14.777
13.42,-14.562
13.425,-14.339
13.43,-14.562
13.435,-14.777
13.44,-14.339
13.445,-14.124
13.45,-14.562
13.455,-14.339
13.46,-14.562
13.465,-14.562
13.47,-14.562
13.475,-14.562
13.48,-14.339
13.485,-14.339
13.49,-14.777
13.495,-14.562
13.5,-14.339
13.505,-14.562
13.51,-14.339
13.515,-14.562
13.52,-14.339
13.525,-14.562
13.53,-14.562
13.535,-14.339
13.54,-14.339
13.545,-14.339
13.55,-14.339
13.555,-14.339
13.56,-14.124
13.565,-14.562
13.57,-14.562
13.575,-14.562
13.58,-14.562
13.585,-14.339
13.59,-14.124
13.595,-14.339
13.6,-14.124
13.605,-14.562
13.61,-14.562
13.615,-14.562
13.62,-14.562
13.625,-14.339
13.63,-14.777
13.635,-14.562
13.64,-14.339
13.645,-14.562
13.65,-14.562
13.655,-14.339
13.66,-14.124
13.665,-14.339
13.67,-14.339
13.675,-14.124
13.68,-14.339
13.685,-14.562
13.69,-14.339
13.695,-14.562
13.7,-14.562
13.705,-14.124
13.71,-14.562
13.715,-14.562
13.72,-14.339
13.725,-14.339
13.73,-14.124
13.735,-14.562
13.74,-14.124
13.745,-14.562
13.75,-14.339
13.755,-14.339
13.76,-14.339
13.765,-14.124
13.77,-14.339
13.775,-14.562
13.78,-14.124
13.785,-14.562
13.79,-14.339
13.795,-14.339
13.8,-14.339
13.805,-14.124
13.81,-14.562
13.815,-14.339
13.82,-14.339
13.825,-14.124
13.83,-14.562
13.835,-14.777
13.84,-14.562
13.845,-14.339
13.85,-14.339
13.855,-14.562
13.86,-14.124
13.865,-14.339
13.87,-14.562
13.875,-14.339
13.88,-14.124
13.885,-14.562
13.89,-14.562
13.895,-14.339
13.9,-14.124
13.905,-14.339
13.91,-14.339
13.915,-14.562
13.92,-14.339
13.925,-14.339
13.93,-14.339
13.935,-14.124
13.94,-14.124
13.945,-14.124
13.95,-14.777
13.955,-14.562
13.96,-14.339
13.965,-14.777
13.97,-14.339
13.975,-14.339
13.98,-14.339
13.985,-14.124
13.99,-14.339
13.995,-14.562
14.0,-14.339
14.005,-14.339
14.01,-14.124
14.015,-14.562
14.02,-14.339
14.025,-14.339
14.03,-14.562
14.035,-14.562
14.04,-14.339
14.045,-14.124
14.05,-14.339
14.055,-14.562
14.06,-14.339
14.065,-14.562
14.07,-14.777
14.075,-14.124
14.08,-14.124
14.085,-14.339
14.09,-14.777
14.095,-14.562
14.1,-14.562
14.105,-14.124
14.11,-14.562
14.115,-14.562
14.12,-14.339
14.125,-14.339
14.13,-14.562
14.135,-14.777
14.14,-14.339
14.145,-14.339
14.15,-14.339
14.155,-14.562
14.16,-14.562
14.165,-14.339
14.17,-14.339
14.175,-14.562
14.18,-14.124
14.185,-14.339
14.19,-14.339
14.195,-14.562
14.2,-14.124
14.205,-14.124
14.21,-14.562
14.215,-14.339
14.22,-14.124
14.225,-14.339
14.23,-14.562
14.235,-14.339
14.24,-14.339
14.245,-14.339
14.25,-14.562
14.255,-14.339
14.26,-14.562
14.265,-14.562
14.27,-14.339
14.275,-14.562
14.28,-14.562
14.285,-14.124
14.29,-14.562
14.295,-14.562
14.3,-14.562
14.305,-14.562
14.31,-14.562
14.315,-14.339
14.32,-13.909
14.325,-14.339
14.33,-14.562
14.335,-14.562
14.34,-14.562
14.345,-14.339
14.35,-14.124
14.355,-14.562
14.36,-14.339
14.365,-14.562
14.37,-14.339
14.375,-14.562
14.38,-14.562
14.385,-14.124
14.39,-14.339
14.395,-14.339
14.4,-13.909
14.405,-14.339
14.41,-14.339
14.415,-14.124
14.42,-14.562
14.425,-14.124
14.43,-14.562
14.435,-14.339
14.44,-14.124
14.445,-14.124
14.45,-14.777
14.455,-14.562
14.46,-14.339
14.465,-14.339
14.47,-14.339
14.475,-14.339
14.48,-14.339
14.485,-14.124
14.49,-14.562
14.495,-14.339
14.5,-14.124
14.505,-14.339
14.51,-14.339
14.515,-14.562
14.52,-13.909
14.525,-14.124
14.53,-14.124
14.535,-14.562
14.54,-14.339
14.545,-14.562
14.55,-14.124
14.555,-14.562
14.56,-14.124
14.565,-14.124
14.57,-14.339
14.575,-14.339
14.58,-14.124
14.585,-14.339
14.59,-14.562
14.595,-14.339
14.6,-14.339
14.605,-14.339
14.61,-14.339
14.615,-14.562
14.62,-14.339
14.625,-14.339
14.63,-14.339


==> results/casestudy/479.csv <==
seconds,Inj1PrsAct
0.0,-13.686
0.005,-13.686
0.01,-13.041
0.015,-13.256
0.02,-13.471
0.025,-13.471
0.03,-13.256
0.035,-13.471
0.04,-13.471
0.045,-13.471
0.05,-13.256
0.055,-13.471
0.06,-13.471
0.065,-13.471
0.07,-13.256
0.075,-13.471
0.08,-13.686
0.085,-13.256
0.09,-13.471
0.095,-13.471
0.1,-13.471
0.105,-13.471
0.11,-13.686
0.115,-13.471
0.12,-13.471
0.125,-13.686
0.13,-13.471
0.135,-13.471
0.14,-13.471
0.145,-13.471
0.15,-13.471
0.155,-13.471
0.16,-13.471
0.165,-13.471
0.17,-13.256
0.175,-13.471
0.18,-13.686
0.185,-13.686
0.19,-13.256
0.195,-13.041
0.2,-13.471
0.205,-13.471
0.21,-13.471
0.215,-13.471
0.22,-13.686
0.225,-13.256
0.23,-9.777
0.235,-1.297
0.24,2.818
0.245,11.297
0.25,17.165
0.255,29.554
0.26,43.471
0.265,64.554
0.27,77.81
0.275,93.025
0.28,110.199
0.285,131.496
0.29,143.67
0.295,156.273
0.3,164.968
0.305,176.926
0.31,187.356
0.315,201.265
0.32,208.662
0.325,217.356
0.33,221.703
0.335,228.869
0.34,231.918
0.345,237.786
0.35,241.48
0.355,246.91
0.36,250.605
0.365,255.175
0.37,259.084
0.375,263.216
0.38,266.042
0.385,270.39
0.39,273.646
0.395,278.431
0.4,281.257
0.405,286.687
0.41,290.167
0.415,295.605
0.42,299.514
0.425,305.167
0.43,310.167
0.435,317.34
0.44,322.117
0.445,329.291
0.45,334.506
0.455,340.374
0.46,344.721
0.465,351.894
0.47,356.027
0.475,363.853
0.48,368.63
0.485,376.242
0.49,382.324
0.495,391.671
0.5,399.498
0.505,419.713
0.51,445.796
0.515,494.482
0.52,524.044
0.525,559.689
0.53,578.383
0.535,598.813
0.54,609.466
0.545,622.937
0.55,630.549
0.555,639.673
0.56,644.02
0.565,649.02
0.57,652.285
0.575,654.888
0.58,649.458
0.585,626.855
0.59,603.598
0.595,566.425
0.6,545.127
0.605,521.218
0.61,509.697
0.615,503.391
0.62,501.218
0.625,501.218
0.63,502.738
0.635,502.961
0.64,503.176
0.645,502.961
0.65,502.523
0.655,502.093
0.66,500.788
0.665,500.35
0.67,500.788
0.675,499.92
0.68,499.482
0.685,499.482
0.69,499.267
0.695,499.044
0.7,498.614
0.705,498.391
0.71,497.961
0.715,498.391
0.72,497.746
0.725,497.746
0.73,497.961
0.735,497.308
0.74,497.308
0.745,497.308
0.75,497.308
0.755,497.308
0.76,497.093
0.765,497.523
0.77,497.523
0.775,497.746
0.78,497.308
0.785,497.523
0.79,497.523
0.795,497.523
0.8,497.523
0.805,497.308
0.81,497.746
0.815,497.523
0.82,497.093
0.825,497.093
0.83,497.093
0.835,497.308
0.84,497.523
0.845,497.308
0.85,497.523
0.855,497.746
0.86,497.308
0.865,497.308
0.87,497.308
0.875,496.871
0.88,497.308
0.885,497.093
0.89,497.093
0.895,496.871
0.9,497.308
0.905,496.656
0.91,497.093
0.915,496.871
0.92,496.871
0.925,496.871
0.93,497.093
0.935,496.871
0.94,496.656
0.945,497.093
0.95,496.871
0.955,497.093
0.96,496.656
0.965,496.871
0.97,496.871
0.975,497.093
0.98,497.093
0.985,496.871
0.99,497.308
0.995,497.093
1.0,496.656
1.005,496.871
1.01,496.871
1.015,497.093
1.02,497.308
1.025,496.656
1.03,497.308
1.035,497.093
1.04,497.093
1.045,497.093
1.05,496.871
1.055,497.093
1.06,496.871
1.065,497.093
1.07,497.093
1.075,497.308
1.08,497.093
1.085,496.871
1.09,496.871
1.095,497.308
1.1,497.093
1.105,497.093
1.11,497.308
1.115,496.871
1.12,497.093
1.125,496.871
1.13,497.093
1.135,497.308
1.14,496.871
1.145,497.093
1.15,497.308
1.155,497.093
1.16,497.093
1.165,496.656
1.17,497.093
1.175,497.308
1.18,496.871
1.185,496.871
1.19,497.308
1.195,497.308
1.2,497.523
1.205,497.308
1.21,497.093
1.215,497.308
1.22,496.656
1.225,497.093
1.23,497.308
1.235,497.093
1.24,497.523
1.245,497.308
1.25,497.523
1.255,497.308
1.26,496.871
1.265,497.308
1.27,497.308
1.275,497.523
1.28,497.308
1.285,497.093
1.29,497.308
1.295,497.308
1.3,497.308
1.305,497.093
1.31,497.308
1.315,497.308
1.32,497.093
1.325,496.871
1.33,497.308
1.335,497.523
1.34,497.308
1.345,497.308
1.35,497.308
1.355,497.523
1.36,497.308
1.365,497.308
1.37,497.308
1.375,497.746
1.38,497.308
1.385,497.308
1.39,497.523
1.395,497.308
1.4,497.308
1.405,497.308
1.41,497.523
1.415,497.746
1.42,497.308
1.425,497.308
1.43,497.308
1.435,497.523
1.44,497.523
1.445,497.523
1.45,497.523
1.455,497.308
1.46,497.523
1.465,497.523
1.47,497.523
1.475,497.746
1.48,497.523
1.485,497.308
1.49,497.523
1.495,497.523
1.5,497.746
1.505,497.746
1.51,497.746
1.515,497.308
1.52,497.746
1.525,497.746
1.53,497.961
1.535,497.523
1.54,497.093
1.545,497.523
1.55,497.523
1.555,497.961
1.56,497.523
1.565,497.746
1.57,497.523
1.575,497.308
1.58,497.308
1.585,497.308
1.59,497.523
1.595,497.746
1.6,497.523
1.605,497.308
1.61,497.746
1.615,497.746
1.62,497.523
1.625,497.523
1.63,497.746
1.635,497.961
1.64,497.746
1.645,497.523
1.65,497.961
1.655,497.961
1.66,497.961
1.665,497.961
1.67,497.746
1.675,497.523
1.68,497.746
1.685,497.523
1.69,497.961
1.695,497.961
1.7,497.961
1.705,497.961
1.71,497.523
1.715,497.523
1.72,497.746
1.725,497.746
1.73,497.523
1.735,497.961
1.74,497.961
1.745,497.961
1.75,497.961
1.755,498.176
1.76,497.961
1.765,497.746
1.77,497.961
1.775,498.176
1.78,498.391
1.785,497.961
1.79,497.961
1.795,497.961
1.8,497.746
1.805,497.961
1.81,497.961
1.815,498.176
1.82,498.176
1.825,497.961
1.83,497.961
1.835,498.176
1.84,497.746
1.845,497.746
1.85,497.961
1.855,497.961
1.86,497.961
1.865,497.961
1.87,498.176
1.875,497.961
1.88,497.961
1.885,497.961
1.89,497.961
1.895,497.961
1.9,497.961
1.905,497.961
1.91,497.961
1.915,497.961
1.92,498.176
1.925,497.746
1.93,498.391
1.935,498.614
1.94,498.176
1.945,497.746
1.95,497.961
1.955,497.961
1.96,497.961
1.965,497.746
1.97,498.391
1.975,498.391
1.98,497.961
1.985,498.176
1.99,498.614
1.995,498.391
2.0,498.176
2.005,498.176
2.01,497.961
2.015,498.391
2.02,497.961
2.025,497.961
2.03,498.176
2.035,497.961
2.04,498.176
2.045,497.961
2.05,498.176
2.055,498.176
2.06,498.176
2.065,498.391
2.07,497.961
2.075,498.391
2.08,497.961
2.085,497.961
2.09,498.176
2.095,498.391
2.1,498.391
2.105,498.176
2.11,498.176
2.115,498.176
2.12,498.391
2.125,497.961
2.13,497.961
2.135,498.391
2.14,498.391
2.145,498.176
2.15,498.391
2.155,498.614
2.16,497.961
2.165,497.961
2.17,498.391
2.175,498.391
2.18,498.391
2.185,498.176
2.19,498.614
2.195,498.614
2.2,498.176
2.205,498.176
2.21,498.176
2.215,498.391
2.22,498.391
2.225,498.176
2.23,498.176
2.235,498.391
2.24,498.391
2.245,498.614
2.25,498.176
2.255,498.614
2.26,498.391
2.265,498.176
2.27,498.391
2.275,498.614
2.28,498.391
2.285,497.961
2.29,498.391
2.295,498.391
2.3,497.961
2.305,498.176
2.31,498.614
2.315,498.614
2.32,498.391
2.325,498.391
2.33,498.391
2.335,498.391
2.34,498.391
2.345,498.176
2.35,498.391
2.355,498.614
2.36,498.176
2.365,497.961
2.37,498.176
2.375,498.614
2.38,498.614
2.385,498.614
2.39,498.176
2.395,498.614
2.4,498.391
2.405,498.391
2.41,498.614
2.415,498.391
2.42,498.176
2.425,498.391
2.43,498.829
2.435,498.614
2.44,498.614
2.445,498.176
2.45,498.829
2.455,498.614
2.46,497.961
2.465,497.961
2.47,498.614
2.475,498.614
2.48,498.614
2.485,498.829
2.49,498.829
2.495,498.391
2.5,498.391
2.505,497.961
2.51,498.614
2.515,498.391
2.52,498.614
2.525,498.391
2.53,498.614
2.535,498.614
2.54,497.961
2.545,498.176
2.55,498.176
2.555,498.829
2.56,498.614
2.565,498.829
2.57,498.829
2.575,498.391
2.58,498.391
2.585,498.176
2.59,498.391
2.595,498.614
2.6,498.614
2.605,498.614
2.61,497.961
2.615,498.391
2.62,498.391
2.625,498.391
2.63,498.614
2.635,499.044
2.64,498.829
2.645,498.391
2.65,497.961
2.655,498.176
2.66,498.391
2.665,498.391
2.67,498.829
2.675,499.267
2.68,498.614
2.685,498.829
2.69,498.391
2.695,498.614
2.7,498.391
2.705,497.961
2.71,498.829
2.715,498.614
2.72,498.614
2.725,498.614
2.73,498.614
2.735,498.829
2.74,498.614
2.745,498.614
2.75,498.391
2.755,498.614
2.76,498.391
2.765,498.391
2.77,498.829
2.775,498.829
2.78,498.614
2.785,498.614
2.79,498.614
2.795,498.614
2.8,498.391
2.805,498.614
2.81,498.391
2.815,498.391
2.82,498.614
2.825,498.614
2.83,498.829
2.835,498.614
2.84,498.829
2.845,498.614
2.85,498.614
2.855,498.614
2.86,498.614
2.865,498.391
2.87,498.829
2.875,498.829
2.88,498.614
2.885,498.614
2.89,498.614
2.895,498.614
2.9,498.614
2.905,498.391
2.91,498.614
2.915,498.614
2.92,498.391
2.925,498.829
2.93,498.829
2.935,498.829
2.94,498.614
2.945,499.044
2.95,498.829
2.955,498.614
2.96,498.614
2.965,498.614
2.97,498.614
2.975,498.829
2.98,498.829
2.985,498.829
2.99,498.829
2.995,498.829
3.0,498.176
3.005,498.391
3.01,498.829
3.015,499.044
3.02,499.267
3.025,498.391
3.03,498.614
3.035,498.829
3.04,498.614
3.045,498.829
3.05,498.829
3.055,498.829
3.06,498.829
3.065,498.614
3.07,498.829
3.075,498.614
3.08,498.614
3.085,498.391
3.09,498.829
3.095,499.044
3.1,498.614
3.105,498.614
3.11,498.391
3.115,499.044
3.12,498.391
3.125,498.614
3.13,498.829
3.135,498.829
3.14,499.267
3.145,498.614
3.15,498.614
3.155,498.614
3.16,498.391
3.165,498.829
3.17,499.044
3.175,499.044
3.18,498.829
3.185,498.829
3.19,498.614
3.195,498.614
3.2,498.829
3.205,498.829
3.21,499.044
3.215,499.044
3.22,498.829
3.225,498.614
3.23,498.829
3.235,498.829
3.24,498.614
3.245,498.614
3.25,499.044
3.255,498.829
3.26,498.614
3.265,499.044
3.27,499.044
3.275,498.614
3.28,498.829
3.285,498.829
3.29,498.829
3.295,498.829
3.3,498.829
3.305,498.614
3.31,499.044
3.315,498.829
3.32,499.044
3.325,498.829
3.33,498.829
3.335,499.267
3.34,498.614
3.345,498.829
3.35,499.044
3.355,498.829
3.36,498.829
3.365,499.044
3.37,498.829
3.375,498.829
3.38,499.044
3.385,498.829
3.39,498.829
3.395,498.614
3.4,498.614
3.405,498.614
3.41,498.829
3.415,499.044
3.42,499.267
3.425,498.829
3.43,498.614
3.435,499.044
3.44,498.829
3.445,498.614
3.45,498.829
3.455,499.044
3.46,499.044
3.465,499.044
3.47,498.829
3.475,499.044
3.48,498.614
3.485,498.614
3.49,499.044
3.495,499.044
3.5,498.829
3.505,499.044
3.51,499.267
3.515,498.829
3.52,498.614
3.525,499.044
3.53,499.044
3.535,499.044
3.54,499.044
3.545,498.829
3.55,499.044
3.555,499.044
3.56,498.829
3.565,499.044
3.57,499.044
3.575,498.829
3.58,498.829
3.585,499.044
3.59,498.829
3.595,499.044
3.6,499.044
3.605,499.044
3.61,499.267
3.615,498.829
3.62,498.829
3.625,498.829
3.63,499.044
3.635,499.267
3.64,499.267
3.645,499.267
3.65,498.829
3.655,499.267
3.66,498.614
3.665,498.829
3.67,498.829
3.675,499.044
3.68,498.829
3.685,498.829
3.69,499.044
3.695,499.044
3.7,499.044
3.705,499.044
3.71,499.267
3.715,499.267
3.72,499.267
3.725,498.829
3.73,499.044
3.735,498.829
3.74,498.829
3.745,498.829
3.75,498.829
3.755,498.829
3.76,499.044
3.765,499.044
3.77,499.044
3.775,499.482
3.78,499.044
3.785,499.044
3.79,499.044
3.795,499.044
3.8,498.829
3.805,498.829
3.81,499.044
3.815,499.267
3.82,499.044
3.825,498.829
3.83,499.044
3.835,499.044
3.84,499.267
3.845,499.267
3.85,499.044
3.855,498.829
3.86,498.829
3.865,499.044
3.87,498.829
3.875,499.044
3.88,499.044
3.885,499.044
3.89,499.482
3.895,499.482
3.9,499.044
3.905,498.829
3.91,499.044
3.915,499.267
3.92,499.267
3.925,499.044
3.93,499.267
3.935,498.829
3.94,499.267
3.945,498.829
3.95,499.044
3.955,499.267
3.96,498.829
3.965,498.829
3.97,499.267
3.975,499.044
3.98,498.829
3.985,498.829
3.99,499.482
3.995,499.267
4.0,499.044
4.005,498.829
4.01,498.829
4.015,499.267
4.02,499.267
4.025,498.829
4.03,499.267
4.035,499.044
4.04,499.044
4.045,499.267
4.05,499.482
4.055,499.267
4.06,498.829
4.065,498.829
4.07,499.044
4.075,499.267
4.08,498.829
4.085,499.267
4.09,499.044
4.095,499.267
4.1,499.044
4.105,499.044
4.11,499.044
4.115,499.044
4.12,499.267
4.125,498.829
4.13,499.044
4.135,499.482
4.14,499.044
4.145,499.044
4.15,499.044
4.155,498.829
4.16,499.267
4.165,499.267
4.17,499.044
4.175,498.829
4.18,499.267
4.185,498.829
4.19,499.267
4.195,499.482
4.2,499.267
4.205,499.044
4.21,499.267
4.215,499.267
4.22,499.267
4.225,498.829
4.23,499.267
4.235,499.267
4.24,499.044
4.245,498.829
4.25,499.482
4.255,499.482
4.26,499.044
4.265,498.829
4.27,499.044
4.275,499.044
4.28,498.829
4.285,499.044
4.29,499.044
4.295,499.044
4.3,499.267
4.305,499.267
4.31,499.267
4.315,499.044
4.32,499.044
4.325,498.829
4.33,499.267
4.335,499.044
4.34,498.829
4.345,499.044
4.35,499.482
4.355,499.267
4.36,498.829
4.365,499.044
4.37,499.482
4.375,499.267
4.38,499.044
4.385,498.829
4.39,499.267
4.395,499.482
4.4,499.482
4.405,498.614
4.41,499.044
4.415,499.044
4.42,499.267
4.425,498.829
4.43,499.267
4.435,499.044
4.44,499.044
4.445,499.044
4.45,499.044
4.455,499.482
4.46,499.267
4.465,499.267
4.47,499.267
4.475,499.267
4.48,498.829
4.485,499.267
4.49,498.829
4.495,499.267
4.5,499.267
4.505,499.044
4.51,499.482
4.515,499.482
4.52,499.044
4.525,499.044
4.53,499.267
4.535,499.267
4.54,499.044
4.545,499.044
4.55,499.044
4.555,499.044
4.56,499.267
4.565,499.044
4.57,499.044
4.575,499.482
4.58,499.044
4.585,499.044
4.59,499.267
4.595,498.829
4.6,499.482
4.605,498.829
4.61,499.044
4.615,499.482
4.62,499.267
4.625,499.044
4.63,499.482
4.635,499.044
4.64,499.267
4.645,499.044
4.65,499.267
4.655,499.482
4.66,498.829
4.665,499.482
4.67,499.482
4.675,499.044
4.68,499.044
4.685,499.267
4.69,499.267
4.695,499.044
4.7,499.044
4.705,499.044
4.71,499.267
4.715,499.482
4.72,498.829
4.725,499.044
4.73,499.267
4.735,499.267
4.74,499.482
4.745,499.044
4.75,499.267
4.755,499.044
4.76,499.044
4.765,499.267
4.77,499.267
4.775,499.267
4.78,499.044
4.785,499.044
4.79,499.482
4.795,499.267
4.8,498.829
4.805,498.829
4.81,499.482
4.815,499.482
4.82,499.044
4.825,499.044
4.83,499.267
4.835,498.829
4.84,499.044
4.845,498.829
4.85,499.044
4.855,499.697
4.86,499.044
4.865,498.829
4.87,499.044
4.875,499.044
4.88,499.044
4.885,499.267
4.89,499.482
4.895,499.482
4.9,499.267
4.905,499.267
4.91,499.267
4.915,499.482
4.92,499.482
4.925,499.267
4.93,499.482
4.935,499.267
4.94,499.482
4.945,499.044
4.95,499.267
4.955,499.044
4.96,499.044
4.965,499.267
4.97,499.267
4.975,499.267
4.98,499.267
4.985,499.482
4.99,499.267
4.995,499.482
5.0,499.044
5.005,499.044
5.01,499.044
5.015,499.482
5.02,499.044
5.025,498.829
5.03,499.267
5.035,499.482
5.04,499.044
5.045,499.044
5.05,499.267
5.055,499.044
5.06,499.267
5.065,499.267
5.07,499.482
5.075,499.482
5.08,499.267
5.085,499.044
5.09,499.044
5.095,499.044
5.1,499.044
5.105,499.482
5.11,499.267
5.115,499.482
5.12,499.267
5.125,499.267
5.13,499.267
5.135,499.482
5.14,499.044
5.145,499.267
5.15,499.267
5.155,499.267
5.16,499.267
5.165,499.044
5.17,499.482
5.175,499.482
5.18,498.829
5.185,498.829
5.19,499.482
5.195,499.482
5.2,499.267
5.205,499.044
5.21,499.267
5.215,499.267
5.22,499.044
5.225,499.044
5.23,499.044
5.235,499.482
5.24,499.267
5.245,499.267
5.25,499.482
5.255,499.267
5.26,499.267
5.265,499.482
5.27,499.482
5.275,499.482
5.28,499.267
5.285,499.044
5.29,499.267
5.295,499.482
5.3,499.482
5.305,499.482
5.31,499.482
5.315,499.482
5.32,499.267
5.325,498.829
5.33,499.267
5.335,499.267
5.34,499.044
5.345,499.044
5.35,499.267
5.355,499.482
5.36,499.482
5.365,499.267
5.37,499.267
5.375,499.482
5.38,499.044
5.385,499.044
5.39,499.267
5.395,499.267
5.4,499.267
5.405,499.267
5.41,499.267
5.415,499.482
5.42,499.267
5.425,499.044
5.43,499.482
5.435,499.697
5.44,499.267
5.445,499.044
5.45,498.829
5.455,499.267
5.46,499.044
5.465,499.267
5.47,499.697
5.475,499.697
5.48,499.482
5.485,499.044
5.49,499.044
5.495,499.044
5.5,499.044
5.505,499.267
5.51,499.482
5.515,499.482
5.52,499.267
5.525,499.044
5.53,499.267
5.535,499.482
5.54,499.482
5.545,499.044
5.55,499.267
5.555,499.482
5.56,499.044
5.565,499.267
5.57,499.267
5.575,499.482
5.58,499.044
5.585,498.829
5.59,496.218
5.595,491.656
5.6,482.531
5.605,476.878
5.61,468.837
5.615,462.316
5.62,456.449
5.625,446.449
5.63,438.184
5.635,433.622
5.64,427.969
5.645,425.366
5.65,422.754
5.655,421.449
5.66,417.324
5.665,413.622
5.67,404.283
5.675,395.589
5.68,379.498
5.685,366.242
5.69,342.77
5.695,324.729
5.7,296.035
5.705,276.687
5.71,248.001
5.715,229.522
5.72,201.703
5.725,184.753
5.73,160.621
5.735,145.843
5.74,126.281
5.745,114.546
5.75,98.678
5.755,88.893
5.76,88.678
5.765,84.769
5.77,79.984
5.775,77.157
5.78,74.546
5.785,73.025
5.79,73.678
5.795,73.678
5.8,73.678
5.805,73.901
5.81,75.636
5.815,77.372
5.82,79.769
5.825,80.421
5.83,83.24
5.835,84.769
5.84,86.942
5.845,88.24
5.85,91.066
5.855,91.934
5.86,93.678
5.865,94.546
5.87,96.281
5.875,96.934
5.88,97.81
5.885,98.24
5.89,98.678
5.895,98.678
5.9,98.893
5.905,98.678
5.91,98.455
5.915,98.025
5.92,97.157
5.925,97.157
5.93,96.934
5.935,96.281
5.94,96.066
5.945,95.636
5.95,95.636
5.955,95.851
5.96,95.414
5.965,95.414
5.97,95.636
5.975,95.414
5.98,95.199
5.985,94.984
5.99,94.984
5.995,94.761
6.0,95.199
6.005,95.199
6.01,95.636
6.015,95.636
6.02,95.636
6.025,95.851
6.03,96.066
6.035,96.719
6.04,96.504
6.045,96.934
6.05,96.934
6.055,97.157
6.06,96.934
6.065,96.719
6.07,96.934
6.075,97.157
6.08,97.157
6.085,97.157
6.09,97.587
6.095,97.587
6.1,97.372
6.105,97.81
6.11,98.025
6.115,98.025
6.12,97.372
6.125,97.372
6.13,97.81
6.135,97.587
6.14,97.587
6.145,97.157
6.15,97.372
6.155,97.587
6.16,97.157
6.165,97.587
6.17,97.81
6.175,97.81
6.18,97.81
6.185,97.372
6.19,97.587
6.195,97.587
6.2,96.934
6.205,96.504
6.21,96.719
6.215,96.504
6.22,95.636
6.225,95.851
6.23,96.066
6.235,96.066
6.24,96.066
6.245,96.281
6.25,96.719
6.255,97.157
6.26,96.934
6.265,97.372
6.27,97.81
6.275,98.24
6.28,98.025
6.285,98.24
6.29,98.678
6.295,98.893
6.3,99.761
6.305,99.761
6.31,100.414
6.315,99.984
6.32,100.199
6.325,99.546
6.33,99.331
6.335,99.761
6.34,99.546
6.345,99.331
6.35,99.984
6.355,99.984
6.36,99.331
6.365,99.331
6.37,98.24
6.375,98.24
6.38,97.587
6.385,97.81
6.39,97.81
6.395,97.81
6.4,97.587
6.405,97.81
6.41,98.24
6.415,98.025
6.42,98.025
6.425,98.24
6.43,98.455
6.435,98.678
6.44,98.893
6.445,98.678
6.45,99.761
6.455,99.546
6.46,99.546
6.465,99.761
6.47,99.984
6.475,99.984
6.48,99.984
6.485,99.984
6.49,99.984
6.495,99.984
6.5,99.331
6.505,99.546
6.51,99.761
6.515,99.546
6.52,99.546
6.525,99.331
6.53,99.761
6.535,99.761
6.54,99.984
6.545,99.546
6.55,99.546
6.555,99.331
6.56,99.546
6.565,99.546
6.57,98.893
6.575,99.331
6.58,98.678
6.585,99.108
6.59,99.331
6.595,99.331
6.6,99.761
6.605,99.546
6.61,99.984
6.615,99.761
6.62,99.546
6.625,99.546
6.63,99.761
6.635,99.761
6.64,99.546
6.645,99.331
6.65,99.546
6.655,99.546
6.66,99.761
6.665,99.331
6.67,99.984
6.675,99.984
6.68,100.199
6.685,100.199
6.69,99.984
6.695,99.984
6.7,99.984
6.705,99.761
6.71,99.761
6.715,99.761
6.72,99.331
6.725,99.331
6.73,99.761
6.735,99.761
6.74,99.546
6.745,99.546
6.75,99.984
6.755,100.199
6.76,100.199
6.765,99.984
6.77,100.199
6.775,99.984
6.78,99.761
6.785,99.546
6.79,99.546
6.795,99.761
6.8,99.546
6.805,99.761
6.81,100.199
6.815,100.199
6.82,99.984
6.825,100.199
6.83,99.984
6.835,100.199
6.84,99.984
6.845,99.546
6.85,99.984
6.855,99.546
6.86,99.108
6.865,99.546
6.87,99.546
6.875,99.331
6.88,99.761
6.885,99.984
6.89,99.984
6.895,100.199
6.9,99.984
6.905,99.984
6.91,100.199
6.915,100.199
6.92,99.761
6.925,99.761
6.93,99.984
6.935,99.546
6.94,99.761
6.945,99.546
6.95,99.546
6.955,99.984
6.96,99.761
6.965,99.984
6.97,100.199
6.975,99.984
6.98,100.199
6.985,99.984
6.99,99.546
6.995,99.984
7.0,99.761
7.005,99.546
7.01,99.984
7.015,99.984
7.02,99.761
7.025,99.761
7.03,100.199
7.035,99.984
7.04,100.199
7.045,99.984
7.05,100.851
7.055,101.504
7.06,101.504
7.065,101.281
7.07,101.066
7.075,100.628
7.08,100.851
7.085,100.628
7.09,100.414
7.095,100.199
7.1,99.108
7.105,99.108
7.11,99.331
7.115,99.108
7.12,98.893
7.125,98.678
7.13,99.108
7.135,98.893
7.14,98.678
7.145,98.678
7.15,99.108
7.155,99.108
7.16,99.108
7.165,99.331
7.17,99.761
7.175,99.984
7.18,99.761
7.185,100.199
7.19,100.199
7.195,100.199
7.2,99.984
7.205,100.414
7.21,99.984
7.215,100.199
7.22,99.984
7.225,100.199
7.23,99.761
7.235,100.199
7.24,99.761
7.245,99.984
7.25,99.984
7.255,100.414
7.26,99.761
7.265,99.984
7.27,99.984
7.275,99.984
7.28,99.546
7.285,99.546
7.29,99.984
7.295,99.761
7.3,99.108
7.305,99.331
7.31,99.984
7.315,99.984
7.32,99.761
7.325,99.546
7.33,99.984
7.335,100.199
7.34,99.984
7.345,99.984
7.35,99.546
7.355,99.984
7.36,99.761
7.365,99.546
7.37,99.984
7.375,99.984
7.38,99.761
7.385,99.761
7.39,100.199
7.395,99.984
7.4,100.414
7.405,100.199
7.41,99.984
7.415,100.414
7.42,99.761
7.425,99.546
7.43,99.984
7.435,99.984
7.44,99.984
7.445,99.761
7.45,99.761
7.455,99.761
7.46,99.984
7.465,99.984
7.47,100.199
7.475,100.199
7.48,100.414
7.485,99.984
7.49,100.199
7.495,99.761
7.5,99.984
7.505,99.546
7.51,99.546
7.515,99.984
7.52,99.546
7.525,99.761
7.53,100.199
7.535,100.199
7.54,100.199
7.545,100.199
7.55,100.414
7.555,100.628
7.56,99.984
7.565,99.984
7.57,99.984
7.575,99.984
7.58,99.984
7.585,100.199
7.59,100.628
7.595,101.066
7.6,100.851
7.605,100.851
7.61,101.504
7.615,101.504
7.62,101.066
7.625,101.066
7.63,100.628
7.635,100.414
7.64,99.984
7.645,99.984
7.65,99.761
7.655,99.984
7.66,99.108
7.665,98.893
7.67,98.893
7.675,98.678
7.68,99.331
7.685,99.546
7.69,99.761
7.695,99.761
7.7,99.546
7.705,99.761
7.71,99.761
7.715,99.546
7.72,99.331
7.725,99.546
7.73,99.546
7.735,99.331
7.74,99.108
7.745,98.893
7.75,99.761
7.755,99.331
7.76,100.199
7.765,99.761
7.77,99.761
7.775,99.984
7.78,99.761
7.785,99.546
7.79,99.984
7.795,99.984
7.8,99.984
7.805,99.546
7.81,99.984
7.815,99.984
7.82,99.984
7.825,100.199
7.83,100.628
7.835,100.851
7.84,100.414
7.845,100.199
7.85,99.984
7.855,99.984
7.86,100.199
7.865,99.761
7.87,99.984
7.875,99.984
7.88,99.984
7.885,99.984
7.89,100.414
7.895,100.199
7.9,100.199
7.905,100.199
7.91,100.414
7.915,99.984
7.92,99.761
7.925,99.984
7.93,100.199
7.935,99.984
7.94,99.546
7.945,99.761
7.95,99.984
7.955,99.761
7.96,99.761
7.965,99.984
7.97,99.984
7.975,100.414
7.98,99.984
7.985,100.414
7.99,99.984
7.995,99.761
8.0,99.984
8.005,99.546
8.01,99.546
8.015,99.984
8.02,99.331
8.025,99.546
8.03,99.984
8.035,99.984
8.04,99.984
8.045,99.984
8.05,100.199
8.055,99.984
8.06,99.984
8.065,99.984
8.07,99.984
8.075,99.984
8.08,99.761
8.085,99.331
8.09,100.199
8.095,99.984
8.1,99.984
8.105,99.984
8.11,99.984
8.115,100.414
8.12,100.199
8.125,99.984
8.13,100.199
8.135,100.199
8.14,99.984
8.145,99.984
8.15,99.546
8.155,99.984
8.16,99.546
8.165,99.761
8.17,99.984
8.175,99.984
8.18,100.414
8.185,99.984
8.19,100.628
8.195,99.984
8.2,99.761
8.205,99.761
8.21,100.628
8.215,100.414
8.22,99.761
8.225,99.761
8.23,99.984
8.235,99.984
8.24,99.984
8.245,99.984
8.25,99.984
8.255,100.199
8.26,99.984
8.265,100.199
8.27,100.199
8.275,99.984
8.28,100.199
8.285,99.761
8.29,99.761
8.295,99.761
8.3,99.331
8.305,98.893
8.31,99.546
8.315,99.984
8.32,99.761
8.325,100.414
8.33,100.851
8.335,101.281
8.34,101.281
8.345,101.504
8.35,102.372
8.355,102.157
8.36,101.719
8.365,101.504
8.37,101.281
8.375,100.851
8.38,100.414
8.385,99.984
8.39,99.984
8.395,98.893
8.4,98.678
8.405,98.24
8.41,98.025
8.415,98.025
8.42,98.025
8.425,98.24
8.43,98.025
8.435,98.24
8.44,98.24
8.445,98.24
8.45,98.678
8.455,99.108
8.46,99.331
8.465,99.546
8.47,99.761
8.475,99.984
8.48,99.984
8.485,99.984
8.49,100.628
8.495,100.199
8.5,100.199
8.505,100.199
8.51,99.984
8.515,99.984
8.52,99.984
8.525,99.984
8.53,100.414
8.535,100.851
8.54,99.984
8.545,100.414
8.55,100.199
8.555,100.199
8.56,100.199
8.565,99.984
8.57,99.984
8.575,99.761
8.58,99.546
8.585,99.546
8.59,99.761
8.595,99.761
8.6,99.761
8.605,99.761
8.61,100.199
8.615,99.984
8.62,99.984
8.625,99.984
8.63,100.199
8.635,100.199
8.64,99.546
8.645,99.761
8.65,99.984
8.655,99.546
8.66,99.546
8.665,99.761
8.67,99.984
8.675,99.984
8.68,99.984
8.685,100.199
8.69,100.628
8.695,100.199
8.7,100.199
8.705,100.199
8.71,100.199
8.715,99.761
8.72,99.546
8.725,99.546
8.73,99.761
8.735,99.761
8.74,99.984
8.745,99.984
8.75,99.984
8.755,99.984
8.76,100.414
8.765,99.984
8.77,100.414
8.775,99.984
8.78,99.984
8.785,99.984
8.79,99.984
8.795,99.546
8.8,99.761
8.805,99.546
8.81,99.984
8.815,99.984
8.82,99.984
8.825,99.984
8.83,100.414
8.835,99.984
8.84,100.199
8.845,100.199
8.85,99.984
8.855,100.414
8.86,99.984
8.865,99.984
8.87,99.761
8.875,99.984
8.88,99.761
8.885,99.984
8.89,99.984
8.895,100.199
8.9,99.984
8.905,100.199
8.91,100.199
8.915,99.984
8.92,99.984
8.925,99.984
8.93,99.984
8.935,100.199
8.94,100.199
8.945,99.984
8.95,100.199
8.955,100.199
8.96,99.984
8.965,99.984
8.97,100.851
8.975,100.628
8.98,100.851
8.985,100.851
8.99,101.281
8.995,101.066
9.0,101.066
9.005,101.066
9.01,100.851
9.015,100.851
9.02,100.199
9.025,99.984
9.03,100.199
9.035,99.546
9.04,98.678
9.045,99.108
9.05,98.893
9.055,98.678
9.06,98.455
9.065,98.24
9.07,98.455
9.075,98.455
9.08,98.455
9.085,98.24
9.09,98.678
9.095,98.678
9.1,98.678
9.105,98.678
9.11,99.331
9.115,99.546
9.12,99.984
9.125,99.761
9.13,99.761
9.135,100.199
9.14,99.984
9.145,99.984
9.15,100.414
9.155,100.414
9.16,99.984
9.165,100.199
9.17,99.761
9.175,99.984
9.18,100.199
9.185,99.984
9.19,100.628
9.195,100.414
9.2,100.199
9.205,100.414
9.21,100.199
9.215,99.984
9.22,99.761
9.225,99.761
9.23,99.546
9.235,99.546
9.24,99.546
9.245,99.761
9.25,99.984
9.255,100.199
9.26,99.984
9.265,100.199
9.27,100.414
9.275,99.984
9.28,99.984
9.285,99.546
9.29,99.761
9.295,99.984
9.3,99.761
9.305,99.984
9.31,99.984
9.315,99.546
9.32,99.984
9.325,99.984
9.33,100.199
9.335,100.414
9.34,99.984
9.345,99.984
9.35,99.984
9.355,99.984
9.36,99.761
9.365,99.546
9.37,99.761
9.375,99.761
9.38,99.761
9.385,99.761
9.39,99.761
9.395,100.199
9.4,99.984
9.405,99.984
9.41,100.628
9.415,100.199
9.42,99.984
9.425,99.761
9.43,100.199
9.435,100.199
9.44,99.984
9.445,99.546
9.45,99.984
9.455,99.984
9.46,99.546
9.465,99.984
9.47,100.414
9.475,99.984
9.48,99.984
9.485,99.984
9.49,99.761
9.495,100.414
9.5,99.984
9.505,99.546
9.51,99.761
9.515,99.761
9.52,99.761
9.525,99.761
9.53,99.546
9.535,99.761
9.54,99.984
9.545,99.984
9.55,100.199
9.555,100.414
9.56,99.984
9.565,99.761
9.57,100.199
9.575,99.984
9.58,99.761
9.585,99.984
9.59,99.761
9.595,99.984
9.6,99.984
9.605,99.761
9.61,100.414
9.615,99.984
9.62,99.984
9.625,100.414
9.63,100.414
9.635,100.628
9.64,99.984
9.645,100.414
9.65,100.628
9.655,99.984
9.66,99.984
9.665,100.199
9.67,100.414
9.675,99.984
9.68,99.984
9.685,100.199
9.69,100.414
9.695,100.628
9.7,99.984
9.705,100.199
9.71,99.984
9.715,99.984
9.72,99.761
9.725,100.199
9.73,99.984
9.735,99.546
9.74,99.984
9.745,99.331
9.75,99.984
9.755,99.984
9.76,99.984
9.765,99.984
9.77,100.414
9.775,99.984
9.78,99.761
9.785,99.984
9.79,99.984
9.795,99.984
9.8,99.546
9.805,99.761
9.81,99.761
9.815,99.984
9.82,99.546
9.825,99.984
9.83,100.414
9.835,100.199
9.84,100.199
9.845,100.199
9.85,99.984
9.855,99.984
9.86,100.199
9.865,99.984
9.87,99.761
9.875,99.761
9.88,99.546
9.885,99.546
9.89,99.984
9.895,99.984
9.9,99.984
9.905,99.761
9.91,100.199
9.915,100.414
9.92,100.414
9.925,101.281
9.93,100.414
9.935,97.157
9.94,93.893
9.945,92.157
9.95,91.066
9.955,90.414
9.96,89.761
9.965,89.331
9.97,88.463
9.975,87.81
9.98,86.066
9.985,84.984
9.99,83.24
9.995,81.942
10.0,79.984
10.005,78.678
10.01,76.942
10.015,75.421
10.02,73.463
10.025,72.372
10.03,70.636
10.035,69.554
10.04,67.38
10.045,66.074
10.05,64.554
10.055,63.463
10.06,61.289
10.065,60.207
10.07,58.901
10.075,57.595
10.08,55.636
10.085,54.984
10.09,52.81
10.095,51.942
10.1,49.992
10.105,49.116
10.11,47.165
10.115,46.512
10.12,44.554
10.125,43.686
10.13,41.942
10.135,40.859
10.14,39.124
10.145,38.033
10.15,36.297
10.155,35.644
10.16,34.124
10.165,32.818
10.17,31.512
10.175,30.207
10.18,28.471
10.185,27.818
10.19,26.297
10.195,25.207
10.2,23.256
10.205,22.603
10.21,21.297
10.215,20.207
10.22,18.909
10.225,17.388
10.23,16.297
10.235,15.429
10.24,13.686
10.245,13.041
10.25,11.512
10.255,10.214
10.26,8.909
10.265,8.041
10.27,6.735
10.275,5.644
10.28,4.124
10.285,3.471
10.29,2.173
10.295,1.297
10.3,-0.214
10.305,-0.867
10.31,-1.52
10.315,-2.818
10.32,-3.909
10.325,-4.347
10.33,-5.644
10.335,-6.52
10.34,-7.818
10.345,-9.124
10.35,-9.992
10.355,-11.082
10.36,-12.388
10.365,-13.256
10.37,-14.562
10.375,-15.429
10.38,-16.735
10.385,-17.388
10.39,-18.686
10.395,-19.124
10.4,-20.644
10.405,-21.512
10.41,-22.165
10.415,-23.256
10.42,-23.686
10.425,-24.777
10.43,-24.992
10.435,-25.429
10.44,-24.777
10.445,-24.777
10.45,-24.554
10.455,-24.339
10.46,-24.777
10.465,-24.777
10.47,-24.554
10.475,-24.777
10.48,-24.777
10.485,-24.554
10.49,-24.777
10.495,-24.992
10.5,-24.777
10.505,-24.992
10.51,-24.554
10.515,-24.777
10.52,-24.992
10.525,-24.992
10.53,-24.554
10.535,-24.554
10.54,-24.554
10.545,-25.207
10.55,-24.777
10.555,-24.554
10.56,-24.992
10.565,-24.992
10.57,-24.777
10.575,-24.992
10.58,-24.992
10.585,-24.992
10.59,-24.992
10.595,-24.992
10.6,-24.992
10.605,-24.992
10.61,-24.992
10.615,-24.554
10.62,-24.992
10.625,-24.992
10.63,-24.992
10.635,-25.207
10.64,-25.207
10.645,-25.429
10.65,-25.429
10.655,-24.777
10.66,-25.207
10.665,-24.992
10.67,-24.992
10.675,-24.992
10.68,-25.429
10.685,-25.207
10.69,-25.207
10.695,-25.429
10.7,-25.207
10.705,-25.429
10.71,-25.207
10.715,-24.992
10.72,-25.429
10.725,-24.777
10.73,-24.339
10.735,-23.686
10.74,-23.471
10.745,-23.256
10.75,-22.603
10.755,-22.165
10.76,-22.165
10.765,-21.735
10.77,-20.859
10.775,-21.082
10.78,-20.644
10.785,-20.644
10.79,-19.992
10.795,-19.777
10.8,-19.777
10.805,-19.562
10.81,-19.124
10.815,-18.909
10.82,-18.686
10.825,-18.909
10.83,-18.256
10.835,-18.256
10.84,-18.686
10.845,-18.256
10.85,-18.033
10.855,-17.818
10.86,-17.818
10.865,-17.818
10.87,-17.165
10.875,-17.603
10.88,-17.388
10.885,-17.165
10.89,-16.95
10.895,-16.95
10.9,-17.165
10.905,-16.95
10.91,-16.512
10.915,-16.95
10.92,-16.95
10.925,-16.735
10.93,-16.512
10.935,-16.512
10.94,-16.512
10.945,-16.512
10.95,-16.297
10.955,-16.082
10.96,-16.512
10.965,-16.297
10.97,-16.082
10.975,-16.082
10.98,-16.297
10.985,-16.297
10.99,-16.082
10.995,-16.082
11.0,-16.082
11.005,-16.082
11.01,-16.082
11.015,-15.859
11.02,-15.859
11.025,-16.082
11.03,-15.644
11.035,-15.859
11.04,-16.082
11.045,-16.082
11.05,-15.859
11.055,-15.644
11.06,-16.082
11.065,-15.859
11.07,-15.859
11.075,-15.429
11.08,-15.644
11.085,-15.859
11.09,-15.859
11.095,-15.644
11.1,-15.859
11.105,-15.644
11.11,-15.429
11.115,-15.429
11.12,-15.644
11.125,-15.429
11.13,-15.214
11.135,-15.214
11.14,-15.429
11.145,-15.429
11.15,-15.429
11.155,-15.429
11.16,-15.644
11.165,-15.214
11.17,-15.214
11.175,-15.214
11.18,-15.644
11.185,-15.214
11.19,-15.214
11.195,-15.214
11.2,-15.429
11.205,-15.429
11.21,-15.214
11.215,-15.214
11.22,-15.214
11.225,-15.214
11.23,-14.992
11.235,-14.992
11.24,-15.214
11.245,-14.992
11.25,-14.992
11.255,-14.992
11.26,-15.429
11.265,-15.214
11.27,-14.992
11.275,-14.777
11.28,-15.214
11.285,-14.992
11.29,-14.777
11.295,-15.429
11.3,-14.992
11.305,-14.992
11.31,-14.992
11.315,-14.777
11.32,-15.214
11.325,-15.214
11.33,-14.992
11.335,-14.777
11.34,-14.992
11.345,-14.992
11.35,-14.992
11.355,-14.777
11.36,-14.992
11.365,-14.992
11.37,-14.992
11.375,-14.992
11.38,-14.992
11.385,-14.992
11.39,-14.777
11.395,-14.992
11.4,-14.777
11.405,-14.992
11.41,-14.777
11.415,-14.777
11.42,-14.992
11.425,-14.992
11.43,-14.777
11.435,-14.992
11.44,-14.992
11.445,-14.992
11.45,-14.992
11.455,-14.777
11.46,-14.992
11.465,-14.992
11.47,-14.777
11.475,-14.777
11.48,-14.777
11.485,-14.777
11.49,-14.777
11.495,-14.992
11.5,-14.992
11.505,-14.992
11.51,-14.777
11.515,-14.562
11.52,-14.992
11.525,-14.777
11.53,-14.777
11.535,-14.777
11.54,-14.562
11.545,-14.777
11.55,-14.562
11.555,-14.777
11.56,-14.562
11.565,-14.777
11.57,-14.777
11.575,-14.562
11.58,-14.777
11.585,-14.777
11.59,-14.777
11.595,-14.562
11.6,-14.992
11.605,-14.992
11.61,-14.777
11.615,-14.777
11.62,-14.992
11.625,-14.992
11.63,-14.777
11.635,-14.777
11.64,-14.992
11.645,-14.992
11.65,-14.562
11.655,-14.777
11.66,-14.562
11.665,-14.992
11.67,-14.562
11.675,-14.562
11.68,-14.777
11.685,-14.562
11.69,-14.562
11.695,-14.777
11.7,-14.777
11.705,-14.777
11.71,-14.339
11.715,-14.339
11.72,-14.777
11.725,-14.562
11.73,-14.562
11.735,-14.562
11.74,-14.562
11.745,-14.777
11.75,-14.339
11.755,-14.777
11.76,-14.992
11.765,-14.562
11.77,-14.562
11.775,-14.562
11.78,-14.992
11.785,-14.777
11.79,-14.124
11.795,-14.562
11.8,-14.777
11.805,-14.992
11.81,-14.777
11.815,-14.562
11.82,-14.339
11.825,-14.777
11.83,-14.339
11.835,-14.562
11.84,-14.562
11.845,-14.562
11.85,-14.339
11.855,-14.562
11.86,-14.562
11.865,-14.777
11.87,-14.777
11.875,-14.562
11.88,-14.777
11.885,-14.777
11.89,-14.562
11.895,-14.339
11.9,-14.562
11.905,-14.777
11.91,-14.562
11.915,-14.339
11.92,-14.562
11.925,-14.562
11.93,-14.562
11.935,-14.339
11.94,-14.562
11.945,-14.339
11.95,-14.339
11.955,-14.339
11.96,-14.777
11.965,-14.562
11.97,-14.124
11.975,-14.777
11.98,-14.777
11.985,-14.562
11.99,-14.124
11.995,-14.339
12.0,-14.339
12.005,-14.562
12.01,-14.339
12.015,-14.339
12.02,-14.562
12.025,-14.339
12.03,-14.339
12.035,-14.339
12.04,-14.562
12.045,-14.562
12.05,-14.562
12.055,-14.339
12.06,-14.777
12.065,-14.562
12.07,-14.124
12.075,-14.339
12.08,-14.777
12.085,-14.339
12.09,-14.562
12.095,-14.562
12.1,-14.339
12.105,-14.562
12.11,-14.339
12.115,-14.562
12.12,-14.562
12.125,-14.562
12.13,-14.562
12.135,-14.562
12.14,-14.562
12.145,-14.992
12.15,-14.562
12.155,-14.339
12.16,-14.339
12.165,-14.339
12.17,-14.339
12.175,-14.562
12.18,-14.777
12.185,-14.339
12.19,-14.124
12.195,-14.339
12.2,-14.562
12.205,-14.562
12.21,-14.124
12.215,-14.339
12.22,-14.339
12.225,-14.339
12.23,-14.339
12.235,-14.339
12.24,-14.562
12.245,-14.562
12.25,-14.339
12.255,-14.339
12.26,-14.562
12.265,-14.562
12.27,-14.562
12.275,-14.339
12.28,-14.339
12.285,-14.339
12.29,-14.124
12.295,-14.339
12.3,-14.124
12.305,-14.562
12.31,-14.124
12.315,-14.124
12.32,-14.339
12.325,-14.339
12.33,-14.339
12.335,-14.124
12.34,-14.339
12.345,-14.562
12.35,-14.124
12.355,-14.339
12.36,-14.339
12.365,-14.339
12.37,-14.339
12.375,-14.124
12.38,-14.124
12.385,-14.339
12.39,-14.339
12.395,-14.124
12.4,-14.562
12.405,-14.562
12.41,-14.339
12.415,-14.339
12.42,-14.777
12.425,-14.777
12.43,-14.339
12.435,-14.124
12.44,-14.777
12.445,-14.339
12.45,-14.339
12.455,-14.339
12.46,-14.124
12.465,-14.339
12.47,-14.562
12.475,-13.909
12.48,-14.339
12.485,-14.124
12.49,-14.339
12.495,-14.339
12.5,-14.124
12.505,-14.562
12.51,-14.339
12.515,-14.124
12.52,-14.339
12.525,-14.777
12.53,-13.909
12.535,-14.562
12.54,-14.124
12.545,-14.339
12.55,-14.339
12.555,-14.124
12.56,-14.124
12.565,-14.562
12.57,-14.124
12.575,-14.124
12.58,-14.339
12.585,-14.124
12.59,-14.124
12.595,-14.339
12.6,-14.124
12.605,-14.339
12.61,-14.124
12.615,-14.124
12.62,-14.339
12.625,-14.124
12.63,-14.124
12.635,-13.909
12.64,-14.124
12.645,-13.909
12.65,-14.124
12.655,-14.124
12.66,-14.339
12.665,-14.124
12.67,-14.124
12.675,-14.339
12.68,-14.339
12.685,-14.339
12.69,-14.124
12.695,-14.124
12.7,-14.562
12.705,-14.339
12.71,-14.124
12.715,-14.124
12.72,-14.339
12.725,-14.339
12.73,-14.124
12.735,-14.124
12.74,-14.339
12.745,-14.124
12.75,-14.124
12.755,-13.909
12.76,-14.562
12.765,-14.124
12.77,-13.909
12.775,-13.909
12.78,-14.339
12.785,-14.562
12.79,-13.909
12.795,-14.124
12.8,-14.339
12.805,-14.339
12.81,-14.124
12.815,-14.339
12.82,-14.339
12.825,-14.339
12.83,-14.339
12.835,-14.124
12.84,-14.562
12.845,-14.339
12.85,-14.339
12.855,-14.124
12.86,-14.562
12.865,-14.562
12.87,-14.339
12.875,-14.339
12.88,-14.339
12.885,-14.124
12.89,-13.909
12.895,-14.339
12.9,-14.339
12.905,-14.124
12.91,-14.562
12.915,-14.339
12.92,-14.124
12.925,-14.124
12.93,-13.909
12.935,-13.909
12.94,-14.339
12.945,-14.124
12.95,-14.124
12.955,-14.124
12.96,-14.339
12.965,-14.124
12.97,-14.124
12.975,-14.124
12.98,-14.339
12.985,-14.124
12.99,-14.124
12.995,-13.909
13.0,-14.124
13.005,-14.339
13.01,-14.124
13.015,-13.909
13.02,-14.339
13.025,-14.339
13.03,-14.124
13.035,-14.124
13.04,-14.339
13.045,-14.124
13.05,-14.124
13.055,-14.339
13.06,-14.339
13.065,-14.562
13.07,-13.909
13.075,-14.124
13.08,-14.339
13.085,-14.339
13.09,-14.124
13.095,-14.124
13.1,-14.562
13.105,-14.339
13.11,-14.124
13.115,-14.124
13.12,-14.124
13.125,-14.124
13.13,-14.124
13.135,-13.909
13.14,-14.339
13.145,-14.124
13.15,-13.909
13.155,-13.909
13.16,-14.124
13.165,-13.909
13.17,-13.909
13.175,-14.124
13.18,-14.339
13.185,-14.124
13.19,-13.909
13.195,-13.909
13.2,-14.339
13.205,-14.339
13.21,-14.339
13.215,-14.124
13.22,-14.339
13.225,-14.124
13.23,-13.909
13.235,-14.124
13.24,-14.339
13.245,-14.339
13.25,-13.909
13.255,-14.339
13.26,-14.562
13.265,-14.339
13.27,-14.124
13.275,-14.562
13.28,-14.124
13.285,-14.562
13.29,-13.909
13.295,-14.124
13.3,-14.124
13.305,-14.339
13.31,-13.909
13.315,-13.909
13.32,-14.124
13.325,-14.339
13.33,-14.339
13.335,-14.124
13.34,-14.339
13.345,-14.124
13.35,-14.124
13.355,-14.339
13.36,-14.339
13.365,-14.339
13.37,-13.909
13.375,-14.124
13.38,-14.339
13.385,-14.124
13.39,-14.339
13.395,-13.909
13.4,-14.339
13.405,-14.339
13.41,-14.339
13.415,-14.339
13.42,-14.339
13.425,-14.562
13.43,-14.339
13.435,-14.124
13.44,-14.124
13.445,-14.339
13.45,-14.124
13.455,-14.339
13.46,-14.562
13.465,-14.562
13.47,-14.124
13.475,-14.124
13.48,-14.339
13.485,-14.339
13.49,-13.686
13.495,-14.124
13.5,-14.562
13.505,-14.124
13.51,-14.339
13.515,-13.909
13.52,-14.339
13.525,-14.339
13.53,-14.124
13.535,-14.124
13.54,-14.124
13.545,-14.124
13.55,-14.124
13.555,-14.339
13.56,-14.124
13.565,-14.124
13.57,-14.124
13.575,-14.124
13.58,-14.339
13.585,-14.339
13.59,-13.909
13.595,-14.124
13.6,-14.339
13.605,-14.339
13.61,-14.339
13.615,-14.124
13.62,-14.124
13.625,-14.124
13.63,-13.686
13.635,-14.124
13.64,-14.339
13.645,-14.124
13.65,-14.124
13.655,-14.124
13.66,-14.124
13.665,-14.339
13.67,-14.124
13.675,-14.124
13.68,-14.562
13.685,-14.339
13.69,-14.124
13.695,-13.909
13.7,-14.339
13.705,-14.339
13.71,-13.909
13.715,-14.124
13.72,-14.124
13.725,-14.339
13.73,-13.909
13.735,-14.339
13.74,-14.339
13.745,-14.339
13.75,-13.909
13.755,-14.124
13.76,-14.124
13.765,-13.909
13.77,-14.124
13.775,-14.124
13.78,-14.124
13.785,-14.339
13.79,-14.124
13.795,-14.339
13.8,-14.339
13.805,-14.124
13.81,-13.909
13.815,-13.909
13.82,-14.339
13.825,-13.909
13.83,-14.124
13.835,-14.124
13.84,-13.909
13.845,-14.339
13.85,-13.686
13.855,-13.909
13.86,-14.124
13.865,-14.339
13.87,-13.909
13.875,-13.909
13.88,-14.339
13.885,-14.124
13.89,-13.909
13.895,-14.124
13.9,-14.124
13.905,-14.124
13.91,-14.124
13.915,-13.909
13.92,-14.339
13.925,-14.339
13.93,-13.909
13.935,-13.909
13.94,-13.909
13.945,-14.339
13.95,-13.909
13.955,-13.909
13.96,-14.339
13.965,-14.124
13.97,-13.909
13.975,-14.124
13.98,-14.339
13.985,-13.909
13.99,-14.339
13.995,-14.124
14.0,-13.909
14.005,-14.124
14.01,-13.909
14.015,-14.124
14.02,-13.909
14.025,-14.124
14.03,-14.124
14.035,-14.124
14.04,-14.124
14.045,-14.339
14.05,-14.124
14.055,-14.339
14.06,-14.562
14.065,-14.339
14.07,-14.124
14.075,-13.909
14.08,-14.124
14.085,-14.124
14.09,-14.124
14.095,-14.124
14.1,-14.124
14.105,-14.339
14.11,-14.124
14.115,-14.124
14.12,-14.124
14.125,-14.124
14.13,-13.909
14.135,-13.909
14.14,-14.339
14.145,-14.124
14.15,-14.339
14.155,-14.124
14.16,-14.339
14.165,-14.124
14.17,-13.909
14.175,-13.909
14.18,-14.339
14.185,-14.339
14.19,-14.339
14.195,-14.124
14.2,-14.124
14.205,-14.339
14.21,-13.909
14.215,-14.124
14.22,-14.339
14.225,-14.124
14.23,-14.339
14.235,-14.124
14.24,-14.339
14.245,-13.909
14.25,-13.909
14.255,-14.124
14.26,-14.339
14.265,-14.339
14.27,-13.909
14.275,-13.909
14.28,-14.339
14.285,-14.124
14.29,-13.909
14.295,-13.909
14.3,-14.339
14.305,-14.124
14.31,-13.909
14.315,-14.339
14.32,-14.339
14.325,-14.124
14.33,-14.124
14.335,-14.124
14.34,-14.124
14.345,-14.124
14.35,-13.909
14.355,-14.124
14.36,-14.124
14.365,-13.909
14.37,-13.686
14.375,-14.124
14.38,-14.339
14.385,-14.124
14.39,-13.909
14.395,-14.124
14.4,-14.339
14.405,-14.339
14.41,-13.909
14.415,-14.124
14.42,-14.339
14.425,-13.909
14.43,-13.909
14.435,-14.124
14.44,-14.339
14.445,-14.124
14.45,-14.124
14.455,-13.909
14.46,-14.339
14.465,-14.124
14.47,-13.686
14.475,-13.909
14.48,-14.339
14.485,-14.124
14.49,-14.124
14.495,-14.124
14.5,-14.124
14.505,-14.339
14.51,-14.124
14.515,-13.909
14.52,-14.339
14.525,-13.909
14.53,-13.686
14.535,-14.124
14.54,-14.124
14.545,-14.124
14.55,-13.909
14.555,-14.124
14.56,-14.339
14.565,-14.339
14.57,-14.124
14.575,-14.124
14.58,-14.124
14.585,-13.909
14.59,-14.124
14.595,-14.124
14.6,-14.339
14.605,-14.124
14.61,-14.124
14.615,-13.909
14.62,-14.339
14.625,-14.124
14.63,-13.909


==> results/casestudy/807.csv <==
seconds,Inj1PrsAct
0.0,-12.388
0.005,-12.388
0.01,-12.603
0.015,-12.603
0.02,-12.603
0.025,-12.603
0.03,-12.603
0.035,-12.165
0.04,-12.818
0.045,-12.603
0.05,-12.388
0.055,-12.388
0.06,-12.388
0.065,-12.603
0.07,-12.818
0.075,-12.603
0.08,-12.603
0.085,-12.603
0.09,-12.603
0.095,-12.603
0.1,-12.818
0.105,-12.818
0.11,-12.818
0.115,-12.818
0.12,-12.603
0.125,-12.603
0.13,-12.818
0.135,-12.603
0.14,-12.603
0.145,-12.818
0.15,-12.818
0.155,-12.603
0.16,-12.603
0.165,-12.603
0.17,-12.603
0.175,-12.603
0.18,-12.818
0.185,-12.388
0.19,-12.818
0.195,-12.388
0.2,-12.388
0.205,-12.165
0.21,-12.603
0.215,-12.388
0.22,-12.388
0.225,-12.388
0.23,-12.388
0.235,-12.165
0.24,-12.388
0.245,-8.909
0.25,-3.256
0.255,7.388
0.26,16.082
0.265,36.297
0.27,50.421
0.275,71.942
0.28,86.066
0.285,108.455
0.29,128.455
0.295,149.323
0.3,161.058
0.305,174.315
0.31,181.273
0.315,192.571
0.32,202.786
0.325,215.613
0.33,223.439
0.335,232.348
0.34,236.042
0.345,242.348
0.35,246.042
0.355,251.48
0.36,255.39
0.365,261.695
0.37,264.299
0.375,269.952
0.38,272.778
0.385,277.563
0.39,280.167
0.395,283.861
0.4,288.208
0.405,291.902
0.41,294.729
0.415,300.167
0.42,303.423
0.425,309.514
0.43,312.555
0.435,317.77
0.44,322.332
0.445,328.638
0.45,333.2
0.455,341.25
0.46,345.597
0.465,352.985
0.47,357.547
0.475,363.853
0.48,368.2
0.485,374.936
0.49,380.151
0.495,387.539
0.5,392.762
0.505,402.324
0.51,409.275
0.515,427.316
0.52,454.275
0.525,506.871
0.53,545.127
0.535,594.251
0.54,620.764
0.545,650.764
0.55,664.673
0.555,682.5
0.56,691.409
0.565,703.144
0.57,708.797
0.575,715.971
0.58,718.797
0.585,722.054
0.59,724.227
0.595,719.45
0.6,703.359
0.605,669.888
0.61,642.5
0.615,597.945
0.62,570.995
0.625,537.515
0.63,522.738
0.635,510.788
0.64,507.961
0.645,507.961
0.65,508.829
0.655,509.697
0.66,510.135
0.665,508.829
0.67,508.391
0.675,506.871
0.68,505.135
0.685,503.614
0.69,502.961
0.695,502.308
0.7,501.871
0.705,501.218
0.71,501.003
0.715,500.788
0.72,500.565
0.725,500.135
0.73,499.697
0.735,499.92
0.74,499.697
0.745,499.044
0.75,499.267
0.755,499.482
0.76,499.267
0.765,498.829
0.77,498.829
0.775,498.829
0.78,498.829
0.785,498.391
0.79,498.614
0.795,498.176
0.8,498.391
0.805,498.614
0.81,498.391
0.815,498.391
0.82,498.391
0.825,497.961
0.83,498.176
0.835,498.176
0.84,497.746
0.845,497.746
0.85,497.523
0.855,497.523
0.86,497.746
0.865,497.961
0.87,497.746
0.875,497.746
0.88,497.961
0.885,497.746
0.89,497.523
0.895,497.746
0.9,497.961
0.905,497.746
0.91,497.961
0.915,497.961
0.92,497.961
0.925,497.746
0.93,497.523
0.935,497.746
0.94,497.746
0.945,497.523
0.95,497.746
0.955,497.746
0.96,497.746
0.965,497.746
0.97,497.523
0.975,497.746
0.98,497.746
0.985,497.746
0.99,497.523
0.995,497.308
1.0,497.523
1.005,497.523
1.01,497.093
1.015,497.523
1.02,497.308
1.025,497.523
1.03,497.308
1.035,497.093
1.04,497.523
1.045,497.308
1.05,497.523
1.055,497.746
1.06,497.308
1.065,497.308
1.07,497.523
1.075,497.308
1.08,497.523
1.085,497.308
1.09,497.308
1.095,496.871
1.1,497.308
1.105,497.308
1.11,496.871
1.115,497.308
1.12,497.093
1.125,497.093
1.13,497.093
1.135,497.308
1.14,497.308
1.145,497.093
1.15,497.093
1.155,497.308
1.16,497.308
1.165,497.093
1.17,497.093
1.175,496.871
1.18,497.308
1.185,497.093
1.19,497.093
1.195,497.308
1.2,497.308
1.205,497.746
1.21,497.308
1.215,496.656
1.22,497.093
1.225,496.871
1.23,496.656
1.235,496.871
1.24,497.093
1.245,497.093
1.25,497.093
1.255,496.871
1.26,497.093
1.265,496.871
1.27,496.871
1.275,496.871
1.28,497.308
1.285,497.093
1.29,496.656
1.295,496.871
1.3,497.308
1.305,497.093
1.31,497.093
1.315,497.308
1.32,497.093
1.325,497.308
1.33,496.871
1.335,496.871
1.34,496.871
1.345,496.656
1.35,496.871
1.355,497.308
1.36,497.093
1.365,497.093
1.37,497.093
1.375,497.093
1.38,497.308
1.385,497.093
1.39,496.656
1.395,496.656
1.4,497.308
1.405,497.308
1.41,497.093
1.415,497.308
1.42,497.308
1.425,497.308
1.43,497.308
1.435,497.093
1.44,497.093
1.445,497.093
1.45,497.093
1.455,497.308
1.46,497.093
1.465,497.308
1.47,497.093
1.475,497.093
1.48,497.093
1.485,497.093
1.49,496.871
1.495,496.871
1.5,497.308
1.505,497.308
1.51,497.093
1.515,497.308
1.52,497.308
1.525,497.093
1.53,496.871
1.535,497.308
1.54,497.308
1.545,497.093
1.55,497.093
1.555,497.093
1.56,497.308
1.565,497.093
1.57,497.308
1.575,497.308
1.58,497.093
1.585,497.093
1.59,497.093
1.595,497.093
1.6,497.308
1.605,497.093
1.61,497.308
1.615,497.093
1.62,497.308
1.625,497.308
1.63,497.746
1.635,497.308
1.64,497.523
1.645,497.308
1.65,496.871
1.655,497.308
1.66,497.308
1.665,497.308
1.67,497.308
1.675,497.308
1.68,497.093
1.685,497.308
1.69,497.308
1.695,497.523
1.7,496.871
1.705,497.308
1.71,497.308
1.715,497.308
1.72,497.093
1.725,497.093
1.73,497.308
1.735,497.523
1.74,497.308
1.745,497.093
1.75,497.308
1.755,497.523
1.76,497.746
1.765,497.523
1.77,497.308
1.775,497.308
1.78,497.746
1.785,497.308
1.79,497.308
1.795,497.308
1.8,497.308
1.805,497.308
1.81,497.523
1.815,497.523
1.82,497.523
1.825,497.308
1.83,497.308
1.835,497.746
1.84,497.308
1.845,497.308
1.85,497.308
1.855,497.308
1.86,497.523
1.865,497.308
1.87,497.308
1.875,497.746
1.88,497.746
1.885,497.523
1.89,497.746
1.895,497.523
1.9,497.093
1.905,496.871
1.91,497.308
1.915,497.961
1.92,497.746
1.925,497.523
1.93,497.523
1.935,497.308
1.94,497.523
1.945,497.308
1.95,497.308
1.955,497.523
1.96,497.523
1.965,497.308
1.97,497.746
1.975,497.746
1.98,497.308
1.985,497.746
1.99,497.523
1.995,497.746
2.0,497.746
2.005,497.961
2.01,497.523
2.015,497.523
2.02,497.961
2.025,497.308
2.03,497.523
2.035,497.746
2.04,497.961
2.045,497.523
2.05,497.746
2.055,497.961
2.06,497.746
2.065,497.746
2.07,497.523
2.075,497.746
2.08,497.746
2.085,497.746
2.09,497.308
2.095,497.523
2.1,497.746
2.105,497.746
2.11,497.746
2.115,497.746
2.12,497.961
2.125,497.961
2.13,497.308
2.135,497.523
2.14,497.746
2.145,497.523
2.15,497.961
2.155,497.746
2.16,497.746
2.165,497.523
2.17,497.746
2.175,497.746
2.18,497.746
2.185,497.961
2.19,497.746
2.195,497.961
2.2,498.176
2.205,497.746
2.21,497.746
2.215,497.961
2.22,498.176
2.225,497.746
2.23,497.308
2.235,497.746
2.24,497.961
2.245,498.176
2.25,497.523
2.255,497.523
2.26,497.961
2.265,497.746
2.27,497.746
2.275,497.961
2.28,497.961
2.285,497.961
2.29,497.961
2.295,497.746
2.3,497.961
2.305,497.746
2.31,497.961
2.315,497.746
2.32,497.961
2.325,497.961
2.33,497.961
2.335,497.961
2.34,497.961
2.345,497.961
2.35,497.746
2.355,498.176
2.36,497.746
2.365,497.746
2.37,497.746
2.375,497.961
2.38,497.961
2.385,497.961
2.39,497.961
2.395,497.961
2.4,497.961
2.405,497.961
2.41,497.746
2.415,498.176
2.42,498.176
2.425,497.746
2.43,497.961
2.435,498.176
2.44,497.961
2.445,497.961
2.45,497.961
2.455,497.746
2.46,497.961
2.465,497.746
2.47,498.176
2.475,497.961
2.48,498.176
2.485,498.176
2.49,497.746
2.495,497.961
2.5,498.176
2.505,498.176
2.51,497.746
2.515,497.746
2.52,497.961
2.525,498.391
2.53,498.176
2.535,498.176
2.54,498.391
2.545,497.961
2.55,497.961
2.555,497.961
2.56,497.961
2.565,497.961
2.57,497.961
2.575,497.961
2.58,497.961
2.585,497.746
2.59,498.391
2.595,497.961
2.6,498.391
2.605,497.961
2.61,497.961
2.615,497.961
2.62,498.176
2.625,497.961
2.63,498.176
2.635,498.176
2.64,498.391
2.645,497.961
2.65,497.961
2.655,497.961
2.66,497.961
2.665,498.176
2.67,498.176
2.675,498.176
2.68,498.391
2.685,497.961
2.69,497.961
2.695,498.176
2.7,498.176
2.705,497.961
2.71,498.176
2.715,498.391
2.72,498.614
2.725,498.176
2.73,498.176
2.735,497.961
2.74,498.176
2.745,497.746
2.75,498.176
2.755,498.614
2.76,498.391
2.765,498.391
2.77,498.176
2.775,498.176
2.78,498.176
2.785,498.391
2.79,498.391
2.795,498.176
2.8,498.176
2.805,498.176
2.81,497.961
2.815,498.176
2.82,498.391
2.825,498.176
2.83,498.176
2.835,498.391
2.84,498.391
2.845,498.176
2.85,498.176
2.855,498.176
2.86,498.176
2.865,498.176
2.87,497.961
2.875,498.614
2.88,498.176
2.885,498.176
2.89,498.176
2.895,498.176
2.9,498.176
2.905,498.176
2.91,497.961
2.915,497.961
2.92,498.391
2.925,498.176
2.93,498.176
2.935,498.391
2.94,498.176
2.945,498.391
2.95,498.391
2.955,498.391
2.96,498.391
2.965,498.614
2.97,498.176
2.975,498.391
2.98,498.391
2.985,498.391
2.99,498.176
2.995,498.176
3.0,498.176
3.005,497.961
3.01,498.176
3.015,498.391
3.02,499.044
3.025,498.614
3.03,498.176
3.035,498.176
3.04,498.614
3.045,498.391
3.05,498.391
3.055,498.614
3.06,498.176
3.065,498.391
3.07,498.176
3.075,498.614
3.08,498.391
3.085,498.176
3.09,498.176
3.095,497.961
3.1,498.391
3.105,498.176
3.11,498.391
3.115,498.829
3.12,498.391
3.125,498.391
3.13,498.391
3.135,498.614
3.14,498.176
3.145,497.961
3.15,498.176
3.155,498.829
3.16,498.614
3.165,498.614
3.17,498.391
3.175,498.391
3.18,498.176
3.185,498.614
3.19,498.391
3.195,498.391
3.2,498.829
3.205,498.176
3.21,497.961
3.215,498.614
3.22,498.614
3.225,498.391
3.23,498.176
3.235,498.391
3.24,498.614
3.245,498.829
3.25,498.391
3.255,498.614
3.26,498.614
3.265,498.176
3.27,498.391
3.275,498.614
3.28,498.391
3.285,498.391
3.29,498.176
3.295,497.961
3.3,498.829
3.305,498.391
3.31,498.391
3.315,498.614
3.32,498.614
3.325,498.391
3.33,498.176
3.335,498.176
3.34,498.391
3.345,498.391
3.35,498.176
3.355,498.829
3.36,498.829
3.365,498.391
3.37,498.391
3.375,498.614
3.38,498.829
3.385,498.614
3.39,498.614
3.395,498.614
3.4,498.614
3.405,498.391
3.41,498.176
3.415,498.614
3.42,498.614
3.425,498.391
3.43,498.614
3.435,498.829
3.44,498.614
3.445,498.614
3.45,498.391
3.455,498.176
3.46,498.391
3.465,498.391
3.47,498.176
3.475,498.391
3.48,498.614
3.485,498.614
3.49,498.614
3.495,498.391
3.5,498.176
3.505,498.391
3.51,498.391
3.515,498.829
3.52,498.614
3.525,498.614
3.53,498.614
3.535,498.614
3.54,498.829
3.545,498.614
3.55,498.176
3.555,498.829
3.56,498.614
3.565,498.614
3.57,498.391
3.575,498.829
3.58,498.829
3.585,498.391
3.59,498.176
3.595,498.614
3.6,498.614
3.605,498.614
3.61,498.829
3.615,498.391
3.62,498.391
3.625,498.614
3.63,498.614
3.635,498.614
3.64,498.829
3.645,498.829
3.65,498.829
3.655,498.829
3.66,498.614
3.665,498.614
3.67,498.391
3.675,498.829
3.68,498.829
3.685,498.614
3.69,498.391
3.695,498.391
3.7,498.614
3.705,498.829
3.71,498.614
3.715,499.044
3.72,498.829
3.725,498.391
3.73,498.391
3.735,498.391
3.74,498.391
3.745,498.391
3.75,498.614
3.755,499.044
3.76,498.614
3.765,498.176
3.77,498.614
3.775,498.614
3.78,498.829
3.785,498.614
3.79,498.614
3.795,498.614
3.8,498.614
3.805,498.176
3.81,498.614
3.815,498.614
3.82,498.829
3.825,498.614
3.83,498.829
3.835,498.614
3.84,498.614
3.845,498.614
3.85,498.391
3.855,498.829
3.86,498.829
3.865,498.391
3.87,498.391
3.875,498.614
3.88,498.614
3.885,498.829
3.89,498.614
3.895,498.614
3.9,498.614
3.905,498.829
3.91,498.829
3.915,498.391
3.92,498.829
3.925,498.829
3.93,498.614
3.935,498.829
3.94,498.614
3.945,498.829
3.95,498.829
3.955,498.829
3.96,498.829
3.965,498.614
3.97,498.614
3.975,498.829
3.98,498.614
3.985,498.829
3.99,498.829
3.995,499.044
4.0,499.044
4.005,498.614
4.01,498.614
4.015,498.614
4.02,498.829
4.025,498.829
4.03,498.829
4.035,498.829
4.04,498.614
4.045,498.829
4.05,498.829
4.055,498.829
4.06,498.829
4.065,498.829
4.07,498.829
4.075,499.044
4.08,498.829
4.085,498.614
4.09,498.391
4.095,498.829
4.1,498.614
4.105,498.614
4.11,498.829
4.115,498.829
4.12,498.829
4.125,498.614
4.13,498.829
4.135,498.614
4.14,499.044
4.145,498.829
4.15,498.391
4.155,498.614
4.16,498.829
4.165,499.044
4.17,499.044
4.175,498.614
4.18,499.044
4.185,498.829
4.19,498.614
4.195,498.829
4.2,498.829
4.205,498.829
4.21,498.614
4.215,498.829
4.22,499.044
4.225,499.044
4.23,499.044
4.235,498.829
4.24,498.829
4.245,499.044
4.25,498.614
4.255,498.829
4.26,499.044
4.265,498.829
4.27,499.044
4.275,499.044
4.28,499.044
4.285,498.829
4.29,498.829
4.295,498.829
4.3,498.829
4.305,498.829
4.31,498.829
4.315,499.044
4.32,498.829
4.325,498.829
4.33,498.829
4.335,498.829
4.34,498.829
4.345,499.044
4.35,499.044
4.355,498.829
4.36,498.829
4.365,498.829
4.37,498.829
4.375,499.044
4.38,499.267
4.385,499.044
4.39,498.614
4.395,498.829
4.4,499.044
4.405,498.829
4.41,498.829
4.415,499.044
4.42,498.829
4.425,498.829
4.43,499.044
4.435,498.829
4.44,498.829
4.445,498.829
4.45,498.829
4.455,498.829
4.46,498.829
4.465,498.829
4.47,499.044
4.475,498.829
4.48,498.614
4.485,498.829
4.49,499.044
4.495,499.267
4.5,499.044
4.505,498.829
4.51,498.829
4.515,499.044
4.52,498.614
4.525,498.829
4.53,498.829
4.535,498.829
4.54,498.829
4.545,498.829
4.55,498.829
4.555,499.267
4.56,499.267
4.565,499.044
4.57,499.044
4.575,498.829
4.58,499.044
4.585,498.829
4.59,498.829
4.595,499.044
4.6,499.044
4.605,499.044
4.61,498.829
4.615,499.044
4.62,498.829
4.625,498.614
4.63,498.829
4.635,498.829
4.64,499.267
4.645,499.044
4.65,498.614
4.655,498.391
4.66,499.044
4.665,499.044
4.67,499.267
4.675,499.044
4.68,498.829
4.685,499.044
4.69,499.044
4.695,499.044
4.7,499.044
4.705,499.267
4.71,499.044
4.715,499.044
4.72,499.044
4.725,499.267
4.73,499.044
4.735,498.829
4.74,498.614
4.745,498.614
4.75,498.829
4.755,499.044
4.76,499.044
4.765,499.044
4.77,499.044
4.775,499.267
4.78,499.044
4.785,498.829
4.79,498.829
4.795,498.829
4.8,499.044
4.805,499.044
4.81,498.829
4.815,499.044
4.82,499.044
4.825,498.829
4.83,499.044
4.835,498.829
4.84,499.044
4.845,498.829
4.85,498.829
4.855,499.044
4.86,499.044
4.865,499.044
4.87,498.829
4.875,498.829
4.88,499.044
4.885,499.044
4.89,498.829
4.895,499.267
4.9,499.044
4.905,499.267
4.91,499.267
4.915,499.044
4.92,499.267
4.925,498.829
4.93,498.829
4.935,499.267
4.94,498.829
4.945,499.267
4.95,499.044
4.955,499.044
4.96,499.267
4.965,499.044
4.97,498.829
4.975,499.044
4.98,499.267
4.985,499.044
4.99,499.267
4.995,499.267
5.0,499.044
5.005,498.829
5.01,498.829
5.015,499.482
5.02,499.044
5.025,498.829
5.03,498.829
5.035,499.044
5.04,499.044
5.045,499.267
5.05,499.482
5.055,499.267
5.06,499.044
5.065,498.829
5.07,499.044
5.075,498.829
5.08,498.829
5.085,499.267
5.09,499.044
5.095,499.044
5.1,499.267
5.105,498.829
5.11,498.829
5.115,499.044
5.12,499.267
5.125,499.044
5.13,499.267
5.135,499.044
5.14,499.044
5.145,498.829
5.15,499.267
5.155,499.044
5.16,499.482
5.165,499.044
5.17,498.829
5.175,498.829
5.18,499.044
5.185,499.044
5.19,498.829
5.195,499.267
5.2,499.267
5.205,498.614
5.21,498.614
5.215,499.044
5.22,499.044
5.225,499.267
5.23,499.044
5.235,499.267
5.24,499.044
5.245,499.044
5.25,499.044
5.255,499.044
5.26,499.044
5.265,498.829
5.27,499.044
5.275,499.267
5.28,499.482
5.285,499.267
5.29,499.044
5.295,499.267
5.3,499.044
5.305,499.267
5.31,499.044
5.315,499.267
5.32,499.267
5.325,499.044
5.33,498.829
5.335,498.829
5.34,499.267
5.345,499.044
5.35,499.044
5.355,499.267
5.36,499.044
5.365,499.044
5.37,499.044
5.375,499.267
5.38,499.044
5.385,499.267
5.39,499.044
5.395,499.267
5.4,499.044
5.405,499.267
5.41,499.267
5.415,499.267
5.42,499.267
5.425,499.044
5.43,498.829
5.435,499.044
5.44,499.267
5.445,499.267
5.45,499.267
5.455,499.267
5.46,499.044
5.465,498.829
5.47,498.829
5.475,498.829
5.48,499.044
5.485,499.044
5.49,499.044
5.495,499.267
5.5,499.044
5.505,499.482
5.51,498.829
5.515,499.044
5.52,499.044
5.525,498.829
5.53,498.829
5.535,499.267
5.54,499.267
5.545,499.267
5.55,499.044
5.555,499.267
5.56,499.044
5.565,499.044
5.57,498.829
5.575,499.267
5.58,499.482
5.585,499.044
5.59,499.267
5.595,498.829
5.6,498.391
5.605,495.135
5.61,491.003
5.615,481.878
5.62,476.226
5.625,467.093
5.63,460.796
5.635,457.746
5.64,444.928
5.645,437.101
5.65,432.969
5.655,428.622
5.66,426.664
5.665,424.713
5.67,423.622
5.675,420.366
5.68,416.019
5.685,405.804
5.69,396.671
5.695,379.936
5.7,364.721
5.705,338.853
5.71,319.514
5.715,289.514
5.72,269.299
5.725,239.092
5.73,219.745
5.735,192.141
5.74,175.621
5.745,151.711
5.75,137.364
5.755,118.67
5.76,107.587
5.765,97.372
5.77,100.199
5.775,91.934
5.78,87.157
5.785,83.24
5.79,80.636
5.795,78.893
5.8,77.81
5.805,77.157
5.81,77.81
5.815,78.248
5.82,79.116
5.825,80.421
5.83,82.157
5.835,84.769
5.84,86.289
5.845,89.116
5.85,90.199
5.855,92.81
5.86,94.331
5.865,95.851
5.87,96.719
5.875,98.24
5.88,98.893
5.885,99.331
5.89,99.761
5.895,99.984
5.9,100.199
5.905,100.199
5.91,100.414
5.915,100.414
5.92,100.199
5.925,99.546
5.93,99.108
5.935,99.331
5.94,98.893
5.945,98.678
5.95,98.025
5.955,98.025
5.96,97.81
5.965,97.157
5.97,96.934
5.975,97.157
5.98,96.934
5.985,96.934
5.99,96.719
5.995,97.372
6.0,97.372
6.005,97.157
6.01,97.372
6.015,97.81
6.02,97.587
6.025,97.81
6.03,97.81
6.035,98.025
6.04,98.025
6.045,97.81
6.05,98.24
6.055,98.24
6.06,98.455
6.065,98.678
6.07,98.455
6.075,98.893
6.08,99.331
6.085,99.108
6.09,98.893
6.095,98.893
6.1,98.678
6.105,98.678
6.11,98.455
6.115,98.678
6.12,98.678
6.125,98.678
6.13,98.678
6.135,98.893
6.14,98.678
6.145,98.678
6.15,98.455
6.155,98.24
6.16,98.24
6.165,97.157
6.17,96.719
6.175,96.719
6.18,96.504
6.185,95.851
6.19,96.066
6.195,96.719
6.2,96.504
6.205,97.372
6.21,97.587
6.215,98.025
6.22,98.678
6.225,98.455
6.23,99.331
6.235,99.546
6.24,99.546
6.245,99.546
6.25,99.761
6.255,100.199
6.26,100.199
6.265,99.984
6.27,100.199
6.275,100.628
6.28,100.851
6.285,100.628
6.29,100.851
6.295,100.628
6.3,100.851
6.305,100.199
6.31,99.761
6.315,99.984
6.32,100.199
6.325,99.984
6.33,99.984
6.335,100.199
6.34,99.984
6.345,100.414
6.35,99.984
6.355,99.984
6.36,99.984
6.365,99.546
6.37,99.761
6.375,99.761
6.38,99.546
6.385,99.331
6.39,99.331
6.395,99.331
6.4,99.546
6.405,99.331
6.41,99.546
6.415,100.199
6.42,100.414
6.425,100.199
6.43,100.414
6.435,100.628
6.44,100.851
6.445,99.984
6.45,100.199
6.455,100.628
6.46,101.719
6.465,101.719
6.47,101.719
6.475,101.934
6.48,101.934
6.485,101.504
6.49,101.504
6.495,100.851
6.5,101.066
6.505,100.414
6.51,100.414
6.515,99.761
6.52,98.893
6.525,98.455
6.53,98.455
6.535,98.455
6.54,98.24
6.545,98.24
6.55,98.455
6.555,99.108
6.56,99.331
6.565,99.331
6.57,99.546
6.575,99.761
6.58,100.199
6.585,99.984
6.59,100.414
6.595,100.414
6.6,100.414
6.605,100.199
6.61,100.414
6.615,100.414
6.62,100.414
6.625,100.628
6.63,100.414
6.635,100.851
6.64,101.066
6.645,100.851
6.65,101.066
6.655,100.851
6.66,100.851
6.665,100.628
6.67,100.414
6.675,100.199
6.68,99.984
6.685,99.546
6.69,100.199
6.695,100.199
6.7,100.199
6.705,100.414
6.71,100.414
6.715,100.851
6.72,100.628
6.725,100.199
6.73,100.199
6.735,100.628
6.74,100.414
6.745,100.199
6.75,99.984
6.755,100.199
6.76,100.414
6.765,99.984
6.77,100.414
6.775,100.414
6.78,100.199
6.785,100.851
6.79,100.414
6.795,100.628
6.8,100.414
6.805,100.414
6.81,99.984
6.815,99.984
6.82,100.199
6.825,100.628
6.83,99.546
6.835,100.199
6.84,100.414
6.845,100.414
6.85,100.414
6.855,100.414
6.86,100.851
6.865,99.984
6.87,100.414
6.875,100.628
6.88,100.414
6.885,99.984
6.89,99.761
6.895,100.199
6.9,100.199
6.905,100.199
6.91,100.199
6.915,100.628
6.92,100.414
6.925,100.414
6.93,100.414
6.935,100.628
6.94,100.628
6.945,100.199
6.95,100.414
6.955,99.984
6.96,100.199
6.965,100.199
6.97,99.761
6.975,100.199
6.98,100.199
6.985,100.199
6.99,99.984
6.995,100.628
7.0,100.628
7.005,100.628
7.01,100.199
7.015,100.628
7.02,100.199
7.025,99.984
7.03,100.199
7.035,100.199
7.04,100.199
7.045,100.199
7.05,99.984
7.055,100.414
7.06,100.851
7.065,100.851
7.07,101.281
7.075,100.414
7.08,100.851
7.085,101.504
7.09,101.281
7.095,101.719
7.1,101.934
7.105,101.934
7.11,101.066
7.115,100.414
7.12,101.066
7.125,101.066
7.13,101.066
7.135,101.066
7.14,101.066
7.145,100.851
7.15,100.414
7.155,100.414
7.16,100.199
7.165,99.108
7.17,98.893
7.175,98.24
7.18,98.025
7.185,97.81
7.19,97.587
7.195,98.025
7.2,98.24
7.205,98.455
7.21,98.678
7.215,98.893
7.22,99.331
7.225,99.546
7.23,99.546
7.235,100.199
7.24,99.984
7.245,99.761
7.25,100.414
7.255,100.414
7.26,100.628
7.265,100.628
7.27,100.628
7.275,100.628
7.28,101.066
7.285,100.851
7.29,100.851
7.295,100.851
7.3,100.628
7.305,100.199
7.31,100.199
7.315,99.984
7.32,99.984
7.325,99.984
7.33,99.984
7.335,99.984
7.34,100.199
7.345,100.414
7.35,100.628
7.355,100.199
7.36,100.414
7.365,100.199
7.37,100.199
7.375,100.199
7.38,99.984
7.385,99.546
7.39,99.546
7.395,99.761
7.4,100.199
7.405,99.761
7.41,99.984
7.415,100.199
7.42,100.628
7.425,100.628
7.43,100.414
7.435,100.199
7.44,100.414
7.445,100.199
7.45,100.199
7.455,99.984
7.46,99.984
7.465,99.984
7.47,99.984
7.475,100.199
7.48,100.199
7.485,100.199
7.49,100.414
7.495,100.414
7.5,100.628
7.505,100.628
7.51,100.628
7.515,100.414
7.52,100.199
7.525,99.761
7.53,99.761
7.535,100.199
7.54,99.984
7.545,99.984
7.55,100.199
7.555,100.628
7.56,100.628
7.565,100.628
7.57,100.628
7.575,100.414
7.58,100.628
7.585,100.628
7.59,99.984
7.595,99.984
7.6,99.984
7.605,99.761
7.61,99.546
7.615,99.984
7.62,99.984
7.625,100.199
7.63,100.414
7.635,100.414
7.64,100.628
7.645,100.851
7.65,100.414
7.655,100.628
7.66,99.984
7.665,100.199
7.67,99.984
7.675,99.984
7.68,99.761
7.685,99.761
7.69,99.761
7.695,99.984
7.7,100.628
7.705,100.628
7.71,101.066
7.715,101.504
7.72,100.851
7.725,100.414
7.73,99.761
7.735,99.984
7.74,100.851
7.745,101.719
7.75,101.719
7.755,101.719
7.76,101.504
7.765,101.504
7.77,100.851
7.775,100.414
7.78,100.414
7.785,99.546
7.79,98.893
7.795,98.893
7.8,98.678
7.805,99.331
7.81,99.331
7.815,99.546
7.82,99.331
7.825,99.546
7.83,99.546
7.835,99.761
7.84,99.761
7.845,99.984
7.85,99.108
7.855,99.331
7.86,99.108
7.865,99.331
7.87,99.108
7.875,99.331
7.88,99.546
7.885,99.108
7.89,99.331
7.895,99.546
7.9,99.331
7.905,99.546
7.91,99.984
7.915,99.984
7.92,100.414
7.925,99.984
7.93,100.414
7.935,100.414
7.94,100.199
7.945,99.984
7.95,99.984
7.955,100.199
7.96,99.761
7.965,99.984
7.97,100.628
7.975,100.414
7.98,100.199
7.985,100.414
7.99,99.984
7.995,100.414
8.0,100.851
8.005,99.984
8.01,100.199
8.015,100.199
8.02,100.199
8.025,99.761
8.03,99.761
8.035,99.761
8.04,99.761
8.045,99.761
8.05,100.199
8.055,100.199
8.06,100.628
8.065,100.199
8.07,99.984
8.075,99.984
8.08,99.984
8.085,99.761
8.09,99.761
8.095,99.761
8.1,99.761
8.105,99.331
8.11,99.761
8.115,100.199
8.12,100.199
8.125,99.984
8.13,100.414
8.135,100.414
8.14,100.199
8.145,100.199
8.15,100.199
8.155,100.199
8.16,99.984
8.165,99.761
8.17,99.546
8.175,100.199
8.18,99.761
8.185,100.199
8.19,99.761
8.195,100.199
8.2,100.414
8.205,100.199
8.21,99.984
8.215,99.984
8.22,100.199
8.225,99.984
8.23,99.984
8.235,99.761
8.24,99.761
8.245,99.761
8.25,99.984
8.255,99.761
8.26,100.199
8.265,100.199
8.27,100.199
8.275,100.199
8.28,99.984
8.285,99.984
8.29,100.414
8.295,100.199
8.3,99.984
8.305,99.546
8.31,99.331
8.315,99.761
8.32,99.984
8.325,99.546
8.33,99.984
8.335,99.984
8.34,100.199
8.345,100.199
8.35,99.984
8.355,100.414
8.36,100.199
8.365,99.984
8.37,99.546
8.375,99.761
8.38,99.984
8.385,99.984
8.39,100.199
8.395,100.414
8.4,101.281
8.405,101.504
8.41,102.587
8.415,102.802
8.42,102.372
8.425,102.157
8.43,102.157
8.435,101.281
8.44,100.628
8.445,99.984
8.45,99.761
8.455,99.761
8.46,99.761
8.465,100.199
8.47,100.628
8.475,100.851
8.48,100.851
8.485,100.628
8.49,99.984
8.495,99.546
8.5,99.331
8.505,98.678
8.51,98.455
8.515,98.025
8.52,97.587
8.525,97.81
8.53,97.81
8.535,97.81
8.54,98.455
8.545,98.678
8.55,98.893
8.555,99.331
8.56,99.331
8.565,99.546
8.57,99.546
8.575,99.984
8.58,100.414
8.585,99.546
8.59,99.984
8.595,99.984
8.6,100.414
8.605,100.199
8.61,100.414
8.615,100.628
8.62,100.851
8.625,100.628
8.63,100.628
8.635,100.414
8.64,100.628
8.645,100.199
8.65,99.984
8.655,100.199
8.66,99.984
8.665,100.199
8.67,99.761
8.675,99.761
8.68,100.199
8.685,100.414
8.69,99.761
8.695,100.199
8.7,100.199
8.705,100.199
8.71,99.984
8.715,99.984
8.72,99.761
8.725,99.761
8.73,99.331
8.735,99.761
8.74,99.761
8.745,99.761
8.75,99.984
8.755,99.984
8.76,99.984
8.765,99.984
8.77,99.984
8.775,100.199
8.78,100.199
8.785,100.199
8.79,99.984
8.795,99.761
8.8,99.984
8.805,99.761
8.81,99.984
8.815,99.984
8.82,99.761
8.825,100.414
8.83,100.199
8.835,100.414
8.84,100.628
8.845,100.414
8.85,100.199
8.855,100.199
8.86,99.984
8.865,100.199
8.87,99.984
8.875,99.984
8.88,99.984
8.885,99.984
8.89,99.984
8.895,100.414
8.9,100.414
8.905,100.199
8.91,100.199
8.915,100.628
8.92,100.199
8.925,100.414
8.93,99.761
8.935,99.546
8.94,99.984
8.945,99.331
8.95,99.546
8.955,99.761
8.96,99.546
8.965,100.199
8.97,99.984
8.975,100.199
8.98,100.414
8.985,99.984
8.99,100.199
8.995,100.199
9.0,99.984
9.005,99.984
9.01,99.546
9.015,99.761
9.02,99.984
9.025,99.984
9.03,101.281
9.035,101.934
9.04,100.414
9.045,97.157
9.05,91.504
9.055,89.331
9.06,87.372
9.065,86.066
9.07,86.066
9.075,85.636
9.08,84.769
9.085,84.331
9.09,81.719
9.095,80.421
9.1,78.463
9.105,76.942
9.11,75.199
9.115,74.116
9.12,72.157
9.125,71.074
9.13,68.901
9.135,67.81
9.14,65.851
9.145,64.554
9.15,62.38
9.155,61.504
9.16,60.207
9.165,58.463
9.17,56.512
9.175,55.859
9.18,54.116
9.185,52.595
9.19,50.859
9.195,49.992
9.2,48.248
9.205,47.165
9.21,45.644
9.215,44.554
9.22,42.38
9.225,42.165
9.23,40.207
9.235,39.339
9.24,37.818
9.245,36.727
9.25,35.207
9.255,34.124
9.26,32.818
9.265,31.512
9.27,29.777
9.275,29.124
9.28,27.38
9.285,26.297
9.29,24.777
9.295,24.124
9.3,22.603
9.305,21.512
9.31,20.207
9.315,19.124
9.32,17.603
9.325,16.735
9.33,15.429
9.335,14.124
9.34,13.041
9.345,11.735
9.35,10.644
9.355,9.562
9.36,8.256
9.365,7.388
9.37,6.082
9.375,5.214
9.38,4.124
9.385,2.818
9.39,1.52
9.395,1.082
9.4,0.0
9.405,-0.867
9.41,-2.173
9.415,-2.818
9.42,-3.694
9.425,-4.562
9.43,-5.644
9.435,-6.297
9.44,-7.603
9.445,-8.694
9.45,-9.992
9.455,-10.644
9.46,-11.95
9.465,-13.041
9.47,-14.339
9.475,-15.214
9.48,-16.512
9.485,-17.603
9.49,-18.256
9.495,-19.124
9.5,-19.992
9.505,-20.859
9.51,-21.95
9.515,-22.603
9.52,-23.471
9.525,-24.124
9.53,-24.777
9.535,-25.859
9.54,-27.165
9.545,-27.818
9.55,-28.256
9.555,-28.256
9.56,-28.471
9.565,-28.686
9.57,-28.686
9.575,-28.686
9.58,-29.124
9.585,-29.124
9.59,-29.124
9.595,-28.901
9.6,-28.901
9.605,-29.124
9.61,-29.339
9.615,-28.901
9.62,-29.339
9.625,-29.339
9.63,-28.901
9.635,-28.901
9.64,-29.124
9.645,-29.339
9.65,-29.124
9.655,-29.124
9.66,-29.339
9.665,-29.339
9.67,-29.554
9.675,-29.339
9.68,-29.554
9.685,-29.339
9.69,-29.339
9.695,-29.124
9.7,-29.124
9.705,-29.554
9.71,-29.339
9.715,-29.339
9.72,-29.339
9.725,-29.777
9.73,-29.554
9.735,-29.339
9.74,-29.339
9.745,-29.339
9.75,-29.554
9.755,-29.554
9.76,-29.777
9.765,-29.777
9.77,-29.992
9.775,-29.554
9.78,-29.554
9.785,-29.777
9.79,-29.554
9.795,-29.777
9.8,-29.777
9.805,-29.992
9.81,-29.554
9.815,-29.992
9.82,-29.777
9.825,-29.777
9.83,-29.339
9.835,-28.471
9.84,-28.033
9.845,-27.165
9.85,-26.727
9.855,-26.082
9.86,-25.429
9.865,-24.992
9.87,-24.554
9.875,-24.339
9.88,-23.909
9.885,-23.909
9.89,-23.256
9.895,-22.818
9.9,-22.38
9.905,-22.165
9.91,-21.512
9.915,-21.082
9.92,-20.859
9.925,-20.644
9.93,-20.644
9.935,-19.992
9.94,-19.777
9.945,-19.777
9.95,-19.562
9.955,-19.124
9.96,-18.909
9.965,-19.124
9.97,-18.686
9.975,-18.686
9.98,-18.686
9.985,-18.471
9.99,-18.471
9.995,-18.256
10.0,-18.033
10.005,-17.818
10.01,-17.818
10.015,-17.603
10.02,-17.603
10.025,-17.388
10.03,-17.603
10.035,-17.165
10.04,-17.603
10.045,-17.165
10.05,-17.388
10.055,-16.95
10.06,-16.95
10.065,-16.95
10.07,-16.95
10.075,-16.735
10.08,-16.95
10.085,-16.95
10.09,-16.95
10.095,-16.735
10.1,-16.735
10.105,-16.735
10.11,-16.297
10.115,-16.735
10.12,-16.735
10.125,-16.297
10.13,-16.297
10.135,-16.297
10.14,-16.297
10.145,-16.512
10.15,-16.297
10.155,-16.082
10.16,-16.297
10.165,-16.082
10.17,-16.082
10.175,-16.082
10.18,-16.082
10.185,-16.297
10.19,-15.859
10.195,-16.082
10.2,-16.082
10.205,-16.082
10.21,-15.859
10.215,-15.859
10.22,-16.297
10.225,-15.859
10.23,-16.082
10.235,-15.859
10.24,-16.082
10.245,-15.644
10.25,-15.644
10.255,-15.644
10.26,-15.644
10.265,-15.644
10.27,-15.644
10.275,-15.859
10.28,-15.644
10.285,-15.859
10.29,-15.644
10.295,-15.429
10.3,-15.429
10.305,-15.644
10.31,-15.429
10.315,-15.429
10.32,-15.644
10.325,-15.644
10.33,-15.859
10.335,-15.429
10.34,-15.644
10.345,-15.429
10.35,-15.429
10.355,-15.644
10.36,-15.429
10.365,-15.859
10.37,-15.429
10.375,-15.429
10.38,-15.429
10.385,-15.429
10.39,-15.429
10.395,-15.214
10.4,-15.429
10.405,-14.992
10.41,-15.214
10.415,-14.992
10.42,-15.429
10.425,-15.214
10.43,-15.429
10.435,-15.214
10.44,-15.214
10.445,-15.214
10.45,-15.429
10.455,-15.214
10.46,-15.214
10.465,-15.214
10.47,-15.214
10.475,-14.992
10.48,-14.992
10.485,-15.214
10.49,-15.429
10.495,-15.214
10.5,-15.214
10.505,-14.992
10.51,-15.214
10.515,-14.992
10.52,-14.992
10.525,-14.992
10.53,-14.992
10.535,-14.992
10.54,-14.992
10.545,-14.992
10.55,-14.992
10.555,-14.777
10.56,-15.214
10.565,-14.992
10.57,-14.992
10.575,-14.777
10.58,-14.992
10.585,-14.992
10.59,-14.992
10.595,-14.992
10.6,-14.992
10.605,-14.992
10.61,-14.777
10.615,-14.992
10.62,-14.992
10.625,-15.214
10.63,-14.992
10.635,-14.992
10.64,-14.992
10.645,-15.214
10.65,-14.992
10.655,-14.992
10.66,-14.992
10.665,-14.992
10.67,-14.777
10.675,-14.777
10.68,-14.777
10.685,-14.777
10.69,-14.777
10.695,-14.992
10.7,-15.214
10.705,-14.992
10.71,-14.992
10.715,-14.992
10.72,-14.992
10.725,-14.777
10.73,-14.777
10.735,-14.777
10.74,-14.777
10.745,-14.777
10.75,-14.777
10.755,-14.992
10.76,-14.992
10.765,-14.992
10.77,-14.992
10.775,-14.777
10.78,-14.562
10.785,-14.992
10.79,-14.777
10.795,-14.562
10.8,-14.562
10.805,-14.992
10.81,-14.777
10.815,-14.562
10.82,-14.992
10.825,-14.992
10.83,-14.992
10.835,-14.992
10.84,-14.777
10.845,-14.777
10.85,-14.777
10.855,-14.562
10.86,-14.777
10.865,-14.992
10.87,-14.777
10.875,-14.777
10.88,-14.777
10.885,-14.562
10.89,-14.777
10.895,-14.992
10.9,-14.777
10.905,-14.777
10.91,-14.562
10.915,-14.777
10.92,-14.777
10.925,-14.777
10.93,-14.777
10.935,-14.339
10.94,-14.562
10.945,-14.777
10.95,-14.777
10.955,-14.339
10.96,-14.562
10.965,-14.777
10.97,-14.777
10.975,-14.777
10.98,-14.562
10.985,-14.777
10.99,-14.562
10.995,-14.339
11.0,-14.777
11.005,-14.562
11.01,-14.777
11.015,-14.339
11.02,-14.562
11.025,-14.992
11.03,-14.777
11.035,-14.562
11.04,-14.562
11.045,-14.562
11.05,-14.562
11.055,-14.562
11.06,-14.339
11.065,-14.562
11.07,-14.777
11.075,-14.124
11.08,-14.339
11.085,-14.562
11.09,-14.562
11.095,-14.562
11.1,-14.562
11.105,-14.992
11.11,-14.339
11.115,-14.562
11.12,-14.124
11.125,-14.562
11.13,-14.777
11.135,-14.339
11.14,-14.339
11.145,-14.777
11.15,-14.562
11.155,-14.339
11.16,-14.339
11.165,-14.777
11.17,-14.777
11.175,-14.339
11.18,-14.562
11.185,-14.777
11.19,-14.562
11.195,-14.339
11.2,-14.339
11.205,-14.777
11.21,-14.124
11.215,-14.562
11.22,-14.339
11.225,-14.339
11.23,-14.562
11.235,-14.339
11.24,-14.339
11.245,-14.562
11.25,-14.777
11.255,-14.339
11.26,-14.124
11.265,-14.562
11.27,-14.562
11.275,-14.339
11.28,-14.339
11.285,-14.777
11.29,-14.562
11.295,-14.339
11.3,-14.339
11.305,-14.339
11.31,-14.562
11.315,-14.339
11.32,-14.339
11.325,-14.124
11.33,-14.562
11.335,-14.124
11.34,-14.339
11.345,-14.339
11.35,-14.562
11.355,-14.339
11.36,-14.339
11.365,-14.339
11.37,-14.339
11.375,-14.124
11.38,-14.339
11.385,-14.339
11.39,-14.124
11.395,-14.124
11.4,-14.339
11.405,-14.339
11.41,-14.339
11.415,-14.339
11.42,-14.562
11.425,-14.339
11.43,-14.339
11.435,-14.339
11.44,-14.339
11.445,-14.124
11.45,-14.124
11.455,-14.339
11.46,-14.339
11.465,-14.562
11.47,-14.562
11.475,-14.124
11.48,-14.124
11.485,-14.339
11.49,-14.339
11.495,-14.339
11.5,-14.339
11.505,-14.562
11.51,-14.339
11.515,-14.124
11.52,-14.562
11.525,-14.339
11.53,-14.562
11.535,-14.339
11.54,-14.339
11.545,-14.339
11.55,-14.339
11.555,-14.339
11.56,-14.562
11.565,-14.339
11.57,-14.562
11.575,-14.339
11.58,-14.562
11.585,-14.124
11.59,-14.339
11.595,-14.124
11.6,-14.124
11.605,-14.562
11.61,-14.562
11.615,-14.124
11.62,-14.339
11.625,-14.562
11.63,-14.562
11.635,-14.339
11.64,-14.562
11.645,-14.339
11.65,-14.339
11.655,-14.124
11.66,-14.339
11.665,-14.339
11.67,-14.339
11.675,-14.339
11.68,-14.339
11.685,-14.562
11.69,-14.339
11.695,-14.339
11.7,-14.339
11.705,-14.562
11.71,-14.124
11.715,-14.124
11.72,-14.124
11.725,-14.339
11.73,-14.124
11.735,-14.124
11.74,-14.562
11.745,-14.562
11.75,-14.339
11.755,-14.339
11.76,-14.124
11.765,-14.339
11.77,-14.562
11.775,-14.124
11.78,-14.124
11.785,-14.339
11.79,-14.339
11.795,-14.124
11.8,-14.124
11.805,-14.339
11.81,-14.124
11.815,-14.339
11.82,-13.909
11.825,-14.124
11.83,-14.339
11.835,-13.909
11.84,-13.909
11.845,-14.339
11.85,-14.339
11.855,-14.562
11.86,-14.339
11.865,-14.339
11.87,-14.339
11.875,-14.124
11.88,-14.124
11.885,-14.124
11.89,-14.339
11.895,-13.909
11.9,-14.124
11.905,-14.339
11.91,-14.562
11.915,-14.339
11.92,-14.124
11.925,-14.124
11.93,-14.339
11.935,-14.124
11.94,-13.686
11.945,-14.124
11.95,-14.124
11.955,-14.124
11.96,-14.339
11.965,-14.124
11.97,-14.124
11.975,-13.909
11.98,-13.909
11.985,-14.339
11.99,-14.124
11.995,-14.124
12.0,-13.909
12.005,-14.339
12.01,-14.339
12.015,-14.124
12.02,-14.124
12.025,-14.124
12.03,-14.124
12.035,-14.124
12.04,-14.124
12.045,-14.339
12.05,-13.909
12.055,-14.124
12.06,-13.909
12.065,-14.124
12.07,-14.124
12.075,-14.124
12.08,-14.124
12.085,-14.124
12.09,-14.124
12.095,-13.909
12.1,-14.124
12.105,-14.339
12.11,-14.124
12.115,-13.909
12.12,-13.909
12.125,-14.562
12.13,-14.124
12.135,-13.909
12.14,-13.909
12.145,-14.124
12.15,-14.339
12.155,-14.124
12.16,-14.124
12.165,-14.339
12.17,-14.339
12.175,-14.124
12.18,-14.124
12.185,-14.124
12.19,-14.124
12.195,-14.124
12.2,-14.124
12.205,-14.339
12.21,-14.124
12.215,-13.909
12.22,-14.124
12.225,-13.909
12.23,-14.124
12.235,-13.909
12.24,-13.909
12.245,-14.339
12.25,-14.124
12.255,-13.909
12.26,-14.124
12.265,-14.124
12.27,-14.124
12.275,-13.909
12.28,-13.909
12.285,-14.124
12.29,-14.124
12.295,-13.909
12.3,-14.124
12.305,-14.339
12.31,-14.339
12.315,-13.909
12.32,-13.909
12.325,-14.124
12.33,-14.124
12.335,-13.686
12.34,-14.124
12.345,-14.124
12.35,-13.909
12.355,-14.339
12.36,-14.124
12.365,-14.124
12.37,-14.562
12.375,-13.909
12.38,-14.124
12.385,-14.562
12.39,-14.124
12.395,-14.124
12.4,-14.124
12.405,-13.909
12.41,-14.124
12.415,-13.909
12.42,-13.909
12.425,-14.124
12.43,-14.124
12.435,-14.124
12.44,-14.124
12.445,-14.124
12.45,-14.124
12.455,-13.909
12.46,-13.909
12.465,-14.339
12.47,-13.909
12.475,-13.686
12.48,-14.124
12.485,-14.339
12.49,-13.909
12.495,-13.686
12.5,-13.909
12.505,-14.124
12.51,-13.909
12.515,-13.909
12.52,-14.124
12.525,-14.124
12.53,-14.339
12.535,-14.124
12.54,-13.909
12.545,-13.909
12.55,-13.909
12.555,-14.124
12.56,-13.909
12.565,-14.124
12.57,-14.124
12.575,-13.909
12.58,-13.909
12.585,-14.124
12.59,-14.124
12.595,-13.909
12.6,-14.124
12.605,-14.124
12.61,-14.124
12.615,-13.909
12.62,-14.124
12.625,-13.909
12.63,-13.909
12.635,-13.909
12.64,-14.124
12.645,-14.124
12.65,-14.339
12.655,-14.124
12.66,-13.909
12.665,-14.124
12.67,-13.909
12.675,-13.686
12.68,-13.909
12.685,-14.339
12.69,-14.124
12.695,-14.124
12.7,-14.124
12.705,-14.124
12.71,-14.124
12.715,-13.909
12.72,-14.124
12.725,-14.339
12.73,-14.124
12.735,-14.124
12.74,-13.686
12.745,-14.124
12.75,-14.124
12.755,-14.124
12.76,-14.124
12.765,-14.124
12.77,-14.124
12.775,-13.909
12.78,-13.909
12.785,-14.339
12.79,-13.686
12.795,-13.909
12.8,-13.909
12.805,-14.124
12.81,-14.124
12.815,-13.909
12.82,-14.124
12.825,-14.124
12.83,-14.124
12.835,-13.909
12.84,-14.124
12.845,-14.124
12.85,-14.124
12.855,-13.909
12.86,-14.124
12.865,-14.339
12.87,-13.909
12.875,-13.686
12.88,-13.909
12.885,-13.909
12.89,-13.686
12.895,-13.909
12.9,-13.909
12.905,-14.124
12.91,-13.909
12.915,-14.124
12.92,-13.471
12.925,-13.686
12.93,-13.909
12.935,-13.686
12.94,-14.124
12.945,-13.909
12.95,-13.686
12.955,-13.909
12.96,-14.124
12.965,-14.124
12.97,-13.909
12.975,-13.909
12.98,-13.909
12.985,-14.124
12.99,-14.124
12.995,-13.686
13.0,-14.124
13.005,-14.124
13.01,-14.124
13.015,-13.909
13.02,-14.124
13.025,-14.124
13.03,-13.909
13.035,-13.686
13.04,-13.909
13.045,-14.562
13.05,-14.124
13.055,-13.909
13.06,-14.124
13.065,-13.909
13.07,-13.909
13.075,-13.686
13.08,-14.124
13.085,-14.124
13.09,-14.124
13.095,-14.124
13.1,-13.909
13.105,-13.909
13.11,-13.909
13.115,-13.909
13.12,-13.909
13.125,-14.124
13.13,-13.686
13.135,-13.471
13.14,-13.909
13.145,-13.909
13.15,-14.124
13.155,-13.686
13.16,-13.909
13.165,-13.909
13.17,-13.909
13.175,-13.909
13.18,-13.909
13.185,-13.909
13.19,-13.909
13.195,-13.909
13.2,-13.686
13.205,-14.124
13.21,-13.909
13.215,-13.909
13.22,-14.124
13.225,-14.124
13.23,-14.124
13.235,-13.686
13.24,-14.124
13.245,-14.339
13.25,-13.686
13.255,-13.686
13.26,-13.909
13.265,-13.686
13.27,-13.909
13.275,-13.686
13.28,-13.686
13.285,-14.124
13.29,-13.909
13.295,-13.909
13.3,-13.909
13.305,-13.909
13.31,-13.686
13.315,-13.909
13.32,-13.686
13.325,-13.909
13.33,-13.909
13.335,-13.686
13.34,-13.909
13.345,-13.909
13.35,-13.909
13.355,-13.909
13.36,-13.909
13.365,-13.909
13.37,-13.686
13.375,-13.909
13.38,-13.909
13.385,-13.909
13.39,-14.124
13.395,-13.909
13.4,-13.686
13.405,-14.124
13.41,-14.124
13.415,-13.909
13.42,-13.686
13.425,-13.686
13.43,-14.124
13.435,-13.686
13.44,-13.909
13.445,-14.124
13.45,-14.124
13.455,-13.686
13.46,-13.909
13.465,-14.124
13.47,-13.686
13.475,-14.124
13.48,-14.124
13.485,-13.909
13.49,-14.124
13.495,-13.909
13.5,-13.909
13.505,-13.909
13.51,-14.124
13.515,-13.686
13.52,-13.909
13.525,-14.124
13.53,-13.909
13.535,-13.686
13.54,-13.686
13.545,-14.124
13.55,-13.909
13.555,-13.909
13.56,-13.909
13.565,-14.124
13.57,-13.909
13.575,-13.686
13.58,-13.909
13.585,-13.909
13.59,-13.909
13.595,-13.909
13.6,-13.909
13.605,-14.124
13.61,-13.909
13.615,-13.686
13.62,-13.909
13.625,-14.124
13.63,-13.909
13.635,-13.909
13.64,-13.909
13.645,-13.909
13.65,-13.909
13.655,-13.909
13.66,-13.909
13.665,-14.124
13.67,-13.909
13.675,-13.686
13.68,-13.909
13.685,-13.909
13.69,-13.909
13.695,-13.471
13.7,-13.686
13.705,-13.909
13.71,-14.124
13.715,-13.909
13.72,-13.686
13.725,-14.124
13.73,-13.909
13.735,-13.471
13.74,-13.686
13.745,-13.909
13.75,-13.909
13.755,-13.909
13.76,-13.686
13.765,-14.124
13.77,-14.124
13.775,-14.124
13.78,-13.471
13.785,-13.909
13.79,-13.909
13.795,-13.686
13.8,-13.909
13.805,-13.909
13.81,-13.909
13.815,-13.686
13.82,-13.686
13.825,-13.909
13.83,-14.124
13.835,-13.909
13.84,-14.124
13.845,-14.124
13.85,-13.686
13.855,-13.909
13.86,-13.909
13.865,-13.909
13.87,-14.124
13.875,-13.909
13.88,-14.124
13.885,-14.124
13.89,-14.124
13.895,-13.909
13.9,-13.909
13.905,-13.909
13.91,-13.686
13.915,-13.909
13.92,-13.686
13.925,-13.909
13.93,-13.686
13.935,-13.686
13.94,-13.909
13.945,-13.909
13.95,-14.124
13.955,-13.686
13.96,-13.909
13.965,-13.686
13.97,-13.686
13.975,-13.909
13.98,-13.686
13.985,-14.124
13.99,-13.686
13.995,-13.686
14.0,-13.686
14.005,-13.909
14.01,-14.124
14.015,-13.909
14.02,-13.909
14.025,-13.909
14.03,-13.909
14.035,-13.686
14.04,-13.909
14.045,-13.686
14.05,-14.124
14.055,-13.686
14.06,-13.909
14.065,-13.686
14.07,-13.909
14.075,-13.909
14.08,-13.909
14.085,-13.909
14.09,-13.909
14.095,-13.686
14.1,-13.909
14.105,-13.909
14.11,-14.124
14.115,-13.686
14.12,-13.686
14.125,-13.686
14.13,-13.686
14.135,-13.909
14.14,-13.909
14.145,-13.686
14.15,-13.686
14.155,-13.686
14.16,-13.909
14.165,-13.909
14.17,-13.686
14.175,-13.686
14.18,-13.686
14.185,-13.909
14.19,-14.339
14.195,-13.686
14.2,-13.909
14.205,-14.124
14.21,-13.686
14.215,-13.909
14.22,-13.686
14.225,-13.909
14.23,-13.909
14.235,-13.909
14.24,-13.686
14.245,-13.909
14.25,-13.909
14.255,-13.909
14.26,-13.909
14.265,-14.124
14.27,-13.686
14.275,-13.686
14.28,-13.686
14.285,-14.124
14.29,-13.909
14.295,-13.909
14.3,-14.124
14.305,-14.124
14.31,-14.124
14.315,-13.909
14.32,-13.909
14.325,-13.909
14.33,-13.909
14.335,-13.909
14.34,-13.686
14.345,-13.909
14.35,-13.909
14.355,-13.909
14.36,-13.471
14.365,-13.686
14.37,-13.471
14.375,-14.124
14.38,-13.909
14.385,-13.909
14.39,-13.909
14.395,-13.471
14.4,-13.686
14.405,-13.686
14.41,-13.686
14.415,-13.686
14.42,-13.686
14.425,-14.124
14.43,-13.686
14.435,-14.124
14.44,-13.909
14.445,-14.339
14.45,-13.686
14.455,-13.686
14.46,-13.471
14.465,-13.686
14.47,-13.686
14.475,-13.686
14.48,-13.909
14.485,-13.909
14.49,-13.686
14.495,-13.471
14.5,-13.471
14.505,-13.686
14.51,-13.686
14.515,-13.686
14.52,-13.909
14.525,-14.124
14.53,-13.686
14.535,-13.471
14.54,-13.686
14.545,-13.909
14.55,-13.909
14.555,-13.686
14.56,-13.909
14.565,-14.124
14.57,-13.909
14.575,-13.909
14.58,-13.686
14.585,-13.909
14.59,-13.686
14.595,-13.471
14.6,-13.686
14.605,-13.909
14.61,-13.909
14.615,-13.686
14.62,-14.124
14.625,-13.909
14.63,-13.909


==> results/k-fp16-speedup.csv <==
k,RUNTIME_INTEL_ST,RUNTIME_INTEL_MT,RUNTIME_A72_ST,RUNTIME_A72_MT,RUNTIME_QUADRO,RUNTIME_TX2,Quadro_vs_Intel_ST,Quadro_vs_Intel_MT,TX2_vs_A72_ST,TX2_vs_A72_MT
10,243.068742,16.99809,590.017395,215.377387,0.620499,17.100572,391.73107772937584,27.394226259832813,34.50278709975316,12.594747532421723
45,984.22835,70.054321,2456.304634,1009.466373,2.372804,76.977437,414.79546983231654,29.523854899098282,31.909410467901136,13.11379557882656
80,1748.09129,123.290412,4346.592219,1933.876268,4.121743,142.520141,424.1145772553019,29.912202677362462,30.498090925969546,13.569143662298229
115,2519.173151,176.320525,6221.254024,2867.00322,6.619605,204.944817,380.56245818292786,26.636109707452334,30.355751929066837,13.989147234691961
150,3248.352647,229.557966,8076.052112,3600.433289,9.285494,255.41015,349.8308918190029,24.72221359466712,31.61993410207073,14.096672700752105
185,3982.338079,282.36397,9955.188467,4641.278373,12.364765,326.181129,322.0714731739746,22.836177638636883,30.520430466104617,14.229144362916225
220,4734.877963,335.716998,11805.212042,5543.245944,15.60807,422.907321,303.3608872205212,21.50919351335559,27.914418729109677,13.107472178283714
255,5484.130634,388.141015,13672.060551,6288.905812,29.064798,499.025271,188.6863495146259,13.3543338233419,27.397531438843707,12.602379433405488
290,6242.168318,442.093322,15536.496679,7205.675163,34.579275,584.08348,180.51761692516686,12.784921661891406,26.599787891621244,12.336721392976223
325,6999.947997,493.835369,17398.172303,8139.226615,77.02976,644.229632,90.87329360756155,6.4109685529333085,27.00616587440672,12.63404570468438
360,7752.223964,546.820842,19266.049004,9001.171496,113.860881,637.590981,68.08505165176088,4.802534788045421,30.216940919997107,14.117469920735909
395,8460.199572,599.727572,21126.641723,9556.664199,138.302549,684.395956,61.171682179191066,4.336345037284888,30.869033543792597,13.963647966090555
430,9222.117767,653.360157,22993.244378,10654.496657,147.303441,746.804652,62.60626163512365,4.435471110277729,30.788833889052956,14.266778639456037


==> results/k-fp32-speedup.csv <==
k,RUNTIME_INTEL_ST,RUNTIME_INTEL_MT,RUNTIME_A72_ST,RUNTIME_A72_MT,RUNTIME_QUADRO,RUNTIME_TX2,Quadro_vs_Intel_ST,Quadro_vs_Intel_MT,TX2_vs_A72_ST,TX2_vs_A72_MT
10,243.068742,16.99809,590.017395,215.377387,3.423074,98.576126,71.00890661434721,4.965738397709194,5.985398482792882,2.1848838632591425
45,984.22835,70.054321,2456.304634,1009.466373,14.383095,419.194505,68.42952438261723,4.870601285745523,5.859582138367964,2.4081097460950733
80,1748.09129,123.290412,4346.592219,1933.876268,25.479793,741.039034,68.60696592001356,4.838752496929626,5.865537467760436,2.609682053536737
115,2519.173151,176.320525,6221.254024,2867.00322,49.384063,1071.640605,51.01186492087539,3.570393246096418,5.805354887611784,2.675340227519654
150,3248.352647,229.557966,8076.052112,3600.433289,65.488237,1409.016898,49.60207811060787,3.505331285678068,5.731692872855809,2.555280418645483
185,3982.338079,282.36397,9955.188467,4641.278373,81.835888,1784.682838,48.66248997017055,3.4503684984758767,5.578127527777571,2.6006180337349107
220,4734.877963,335.716998,11805.212042,5543.245944,97.969076,2264.245214,48.33033194066258,3.426764972244915,5.2137515711670614,2.4481650263521324
255,5484.130634,388.141015,13672.060551,6288.905812,114.231902,2688.855225,48.00874832671524,3.397833776767544,5.0847142768722335,2.338878550815245
290,6242.168318,442.093322,15536.496679,7205.675163,130.393034,3043.289689,47.8719462728354,3.390467331253294,5.105165221423651,2.3677256848222443
325,6999.947997,493.835369,17398.172303,8139.226615,146.904281,3726.322394,47.64972095673645,3.361613192198259,4.668992766437482,2.184251858643662
360,7752.223964,546.820842,19266.049004,9001.171496,163.586266,3645.56602,47.38921031426929,3.3427063002954047,5.284789494499402,2.4690737862429386
395,8460.199572,599.727572,21126.641723,9556.664199,179.685853,4294.912791,47.08328135326268,3.3376449063021116,4.918992014755441,2.2251125142810846
430,9222.117767,653.360157,22993.244378,10654.496657,195.837675,4578.91258,47.090621184100556,3.3362332196805338,5.021551291114625,2.3268617757712247


==> results/l-fp16-speedup.csv <==
l,RUNTIME_INTEL_ST,RUNTIME_INTEL_MT,RUNTIME_A72_ST,RUNTIME_A72_MT,RUNTIME_QUADRO,RUNTIME_TX2,Quadro_vs_Intel_ST,Quadro_vs_Intel_MT,TX2_vs_A72_ST,TX2_vs_A72_MT
1000,47.564668,3.531082,118.473048,30.184547,0.17363,4.866939,273.9426827161205,20.336819674019466,24.34241481144514,6.201957123358233
3785,181.112633,12.870889,446.934192,113.347224,0.500218,14.120017,362.06740461158927,25.730559476068432,31.65252506424036,8.027414131300267
6571,313.97659,22.320644,774.770896,233.577093,0.79992,24.272622,392.5099884988499,27.903595359535956,31.919538647287467,9.623068039373743
9357,451.656669,31.674537,1103.196949,375.72799,1.111677,34.510571,406.28408161723235,28.49257203306356,31.966928307271413,10.887330435651151
12142,587.421088,41.116758,1431.539679,503.441717,1.416759,42.976565,414.62315609076774,29.021702350223286,33.30977426883698,11.714331217490276
14928,718.22746,50.608447,1759.976187,636.595951,1.681586,50.452203,427.11313010455603,30.095663855431717,34.8840304753392,12.617802853920969
17714,857.894679,59.952334,2091.082437,769.131245,2.018478,64.068162,425.0205744129983,29.701752508573293,32.638402159874666,12.004890119994391
20500,997.146962,69.281246,2417.672369,902.506248,2.316708,71.553463,430.41546970960513,29.905040255396877,33.78833487066866,12.613033809418841
23285,1111.910344,78.524758,2749.135776,1040.029394,2.560849,82.06377,434.19598109845595,30.663564310117465,33.499993675650046,12.673429383027369
26071,1252.521627,88.111206,3075.602324,1175.32453,2.858421,91.246693,438.18654669833455,30.82513247698642,33.70645250672263,12.880735633893057


==> results/l-fp32-speedup.csv <==
l,RUNTIME_INTEL_ST,RUNTIME_INTEL_MT,RUNTIME_A72_ST,RUNTIME_A72_MT,RUNTIME_QUADRO,RUNTIME_TX2,Quadro_vs_Intel_ST,Quadro_vs_Intel_MT,TX2_vs_A72_ST,TX2_vs_A72_MT
1000,47.564668,3.531082,118.473048,30.184547,0.696144,19.886548,68.32590383598796,5.072344227631065,5.9574466116492415,1.5178374346316916
3785,181.112633,12.870889,446.934192,113.347224,2.613746,75.534517,69.29236161432671,4.9243074881798,5.916953066635748,1.5006016918066745
6571,313.97659,22.320644,774.770896,233.577093,4.557738,132.543186,68.8886877657294,4.897307392395088,5.845422306356813,1.762271604064203
9357,451.656669,31.674537,1103.196949,375.72799,6.545647,192.5636,69.00107338510617,4.839023094279297,5.729000439335367,1.9511890616918253
12142,587.421088,41.116758,1431.539679,503.441717,8.174817,238.274919,71.85739913199282,5.0296854351602,6.0079327065052945,2.1128607203513514
14928,718.22746,50.608447,1759.976187,636.595951,10.079336,294.628603,71.25741814738589,5.021010014945429,5.973541499635051,2.1606726044857227
17714,857.894679,59.952334,2091.082437,769.131245,12.017604,352.975089,71.38649925559204,4.98870939664845,5.924164345206808,2.1789958242633944
20500,997.146962,69.281246,2417.672369,902.506248,14.049687,408.25027,70.97289512570636,4.931159391664739,5.922034954196111,2.2106690780633165
23285,1111.910344,78.524758,2749.135776,1040.029394,15.599868,456.319192,71.27690721485591,5.033680926018092,6.024589419416749,2.279170835313015
26071,1252.521627,88.111206,3075.602324,1175.32453,17.531894,514.143408,71.44245949696023,5.025766525852825,5.981993109595601,2.285985800288623


==> results/summary_generation_times_FP16_rtx5000.csv <==
K,OPTIMIZER,TIME_SECONDS
5,Greedy,0.926636
5,Three Sieves,0.011281
10,Greedy,1.912375
10,Three Sieves,0.027998
15,Greedy,3.226113
15,Three Sieves,0.051719
20,Greedy,4.816142
20,Three Sieves,0.083857
25,Greedy,6.955855
25,Three Sieves,0.123084
30,Greedy,11.06818
30,Three Sieves,0.169742
35,Greedy,16.931949
35,Three Sieves,0.223989
40,Greedy,22.828709
40,Three Sieves,0.285765


==> results/summary_generation_times_FP16_tx2.csv <==
K,OPTIMIZER,TIME_SECONDS
5,Greedy,7.466028
5,Three Sieves,0.555587
10,Greedy,21.866741
10,Three Sieves,1.584831
15,Greedy,43.915652
15,Three Sieves,3.150202
20,Greedy,73.725746
20,Three Sieves,5.213985
25,Greedy,111.008939
25,Three Sieves,7.749631
30,Greedy,154.280386
30,Three Sieves,10.761307
35,Greedy,204.806961
35,Three Sieves,14.277509
40,Greedy,262.835161
40,Three Sieves,18.361052


==> results/summary_generation_times_FP32_rtx5000.csv <==
K,OPTIMIZER,TIME_SECONDS
5,Greedy,1.903067
5,Three Sieves,0.159656
10,Greedy,5.121682
10,Three Sieves,0.511165
15,Greedy,10.497281
15,Three Sieves,1.041612
20,Greedy,17.609655
20,Three Sieves,1.76024
25,Greedy,26.683937
25,Three Sieves,2.683435
30,Greedy,37.80074
30,Three Sieves,3.780791
35,Greedy,50.960593
35,Three Sieves,5.061147
40,Greedy,65.959928
40,Three Sieves,6.533483


==> results/summary_generation_times_FP32_tx2.csv <==
K,OPTIMIZER,TIME_SECONDS
5,Greedy,38.469813
5,Three Sieves,7.488008
10,Greedy,120.274405
10,Three Sieves,22.545399
15,Greedy,248.636551
15,Three Sieves,45.142384
20,Greedy,422.225427
20,Three Sieves,75.472013
25,Greedy,641.613007
25,Three Sieves,113.497625
30,Greedy,906.156998
30,Three Sieves,159.379765
35,Greedy,1218.41158
35,Three Sieves,212.718704
40,Greedy,1578.264021
40,Three Sieves,276.501781


